An O(n) algorithm for generating uniform random vectors in n-dimensional cones

Unbiased random vectors i.e. distributed uniformly in n-dimensional space, are widely applied and the computational cost of generating a vector increases only linearly with n. On the other hand, generating uniformly distributed random vectors in its subspaces typically involves the inefficiency of rejecting vectors falling outside, or re-weighting a non-uniformly distributed set of samples. Both approaches become severely ineffective as n increases. We present an efficient algorithm to generate uniformly distributed random directions in n-dimensional cones, to aid searching and sampling tasks in high dimensions.

==> data/cone-sampling-ks-dimension-10.dat <==
samples	ksstatistic
10	0.231577826342929
10	0.231577826342929
10	0.231577826342929
11	0.2679414627065654
11	0.2679414627065654
11	0.2679414627065654
12	0.21491115967626234
12	0.21491115967626234
13	0.21914652981950433
13	0.21914652981950433
14	0.1696959803689549
14	0.1696959803689549
15	0.19350550417847873
15	0.19350550417847873
16	0.15183883751181204
16	0.15183883751181204
17	0.17389766104122378
18	0.19350550417847873
18	0.19350550417847873
19	0.21104936382760153
20	0.17683883751181206
20	0.17683883751181206
21	0.19350550417847873
22	0.20865701932999386
23	0.2224910114248555
23	0.2224910114248555
24	0.23517217084514536
25	0.20683883751181203
26	0.21914652981950433
27	0.19350550417847873
28	0.2054102660832406
29	0.21649400992560514
30	0.22683883751181205
31	0.20425819235052173
32	0.18308883751181204
33	0.1632024738754484
34	0.14713272378120162
36	0.11017217084514536
37	0.1112792221015377
38	0.11361790277959033
40	0.10530010481859209
41	0.12207681584438357
42	0.13966795901205054
44	0.12776319710728867
46	0.11689363188989732
47	0.11180575029877804
49	0.10225299302565605
51	0.0934494716170926
52	0.09346518357421474
54	0.08278142289045409
56	0.07672867624716351
58	0.07857596688755764
60	0.08030010481859207
62	0.0819130080443986
65	0.07645395097243823
67	0.07806129884844282
69	0.07957546713743269
72	0.10256587868012612
74	0.1078211339353814
77	0.12168564779989521
80	0.1220103231245705
83	0.11026333517276332
86	0.11096381149666357
89	0.10038110964142444
92	0.10135814921152708
95	0.10398431534490793
98	0.09292869047150931
102	0.09112797018339402
105	0.10198306658975564
109	0.10067245060024055
113	0.09060506406131064
117	0.08122604583273485
121	0.0839776169701405
126	0.06594009893262243
130	0.06020139319391671
135	0.06646919946172292
139	0.06481355681951884
144	0.05831875266284425
149	0.05225984140259066
155	0.05195674549438545
160	0.05276319710728872
166	0.052461992288011516
172	0.05218180175845144
178	0.052443508542971196
184	0.05971024034560923
191	0.05577366831147712
197	0.05542817172657799
204	0.05423378534258283
212	0.05700848012615656
219	0.05127917884244848
227	0.047934365067857754
235	0.04645343902043064
243	0.036839569832093355
252	0.03419406718659068
261	0.034955792128467694
270	0.03454920974979603
280	0.03362328382387009
289	0.041196868307038836
300	0.036098829091352536
310	0.039109581779524616
321	0.03753185089820621
333	0.041055716256302555
344	0.03594886521921892
357	0.04077253458036523
369	0.03817637416497954
382	0.03532485450449835
396	0.036698177564831735
410	0.034310211205173746
424	0.0350925397831765
439	0.03717703713994791
455	0.03382776682029032
471	0.03707547452659676
488	0.03721904767058759
505	0.0333925584642899
523	0.04052202858147369
541	0.0379349350679391
560	0.038360733853257334
580	0.029432162424685937
601	0.03209439204199038
622	0.032969139916647294
644	0.03315887049922006
666	0.02582855882108226
690	0.0265336117000482
714	0.02859182629023216
740	0.025378108370631813
766	0.021077071040873863
793	0.02048919860827475
821	0.024553383858937905
850	0.023186327901353887
880	0.01920237068210251
911	0.017263941383629355
943	0.019296364705046698
977	0.017343712451898752
1011	0.0175006352266579
1047	0.023611070864441697
1084	0.020653226099747624
1122	0.020227326118822664
1162	0.026059670009281388
1203	0.02619058197205948
1245	0.026002297662752416
1289	0.02755451117155877
1335	0.027671897410056212
1382	0.031118565919571295
1431	0.03211637342209356
1482	0.02872274986958223
1534	0.031170198347360734
1588	0.031071675856318093
1644	0.02807014981244893
1702	0.028153470009822934
1762	0.02510437640158214
1825	0.02820079547704124
1889	0.027846507852778535
1956	0.026625359908756474
2025	0.022629298407582488
2097	0.020730289241048305
2171	0.020664785099703986
2247	0.02040707524520763
2327	0.019113462924602143
2409	0.02215231076332752
2494	0.01930679326895418
2582	0.020463092787488812
2673	0.017365733678424755
2768	0.01717219045341073
2866	0.017636070344822508
2967	0.01936490374859806
3072	0.019823397702929013
3180	0.017999252655759246
3292	0.01795531155975366
3409	0.015882676297580445
3529	0.01419029150546991
3654	0.012364944918423826
3783	0.01370487764833167
3917	0.01333536539890462
4055	0.013428103525134877
4198	0.016364853811313085
4347	0.015598490430271506
4500	0.014707730871346691
4659	0.01410531261277903
4824	0.012015645510632306
4994	0.010557843079721851
5170	0.011939624273452853
5353	0.011938359594596382
5542	0.011618295507654697
5738	0.012726397847838689
5941	0.013253804297070015
6150	0.010913692930967278
6368	0.012325681736784999
6593	0.012673789411125957
6826	0.013312511119107168
7067	0.013301959565564014
7316	0.01335644470402203
7575	0.012362754848431773
7842	0.01098661570429546
8119	0.011071256318113148
8406	0.011044413164156275
8703	0.010572499297540588
9011	0.010235160888281108
9329	0.010576366755232908
9658	0.010680085442539011
10000	0.011831731746121538


==> data/cone-sampling-ks-dimension-100.dat <==
samples	ksstatistic
10	0.17004234842626087
10	0.17004234842626087
10	0.17004234842626087
11	0.2091984694998345
11	0.2091984694998345
11	0.2091984694998345
12	0.19479492544952487
12	0.19479492544952487
13	0.19316710697153755
13	0.19316710697153755
14	0.13931481205724996
14	0.13931481205724996
15	0.15726967107410167
15	0.15726967107410167
16	0.14149309706053953
16	0.14149309706053953
17	0.1819342735311278
18	0.16232643039387284
18	0.16232643039387284
19	0.14478257074475004
20	0.12899309706053952
20	0.12899309706053952
21	0.11470738277482523
22	0.10783616953817782
23	0.09983559496131034
23	0.09983559496131034
24	0.10889356597580302
25	0.11722689930913643
26	0.08645766853990566
27	0.09500467708691418
28	0.10294118502342209
29	0.08916297768713988
30	0.09376067883656525
31	0.09806175410538243
32	0.10209401216989855
33	0.10588189095777734
34	0.11134454636795987
36	0.12440209601818353
37	0.1331934359290784
38	0.1488406621026203
40	0.15278803052367296
41	0.14242217686513636
42	0.15635945909510152
44	0.1823334850691275
46	0.16257063921932513
47	0.17459654116197082
49	0.15635945909510152
51	0.15916057954328083
52	0.15086495360059604
54	0.1722324749681174
56	0.17421660195224442
58	0.1760638925926385
60	0.16112136385700632
62	0.15390335239588437
65	0.15060489350916417
67	0.15887125401433067
69	0.1384231357002475
72	0.14673489361452235
74	0.14856873635196338
77	0.15769474547797246
80	0.15363630391953093
83	0.13782305090748276
86	0.1463688620590658
89	0.15433855111054218
92	0.1509189126151831
95	0.13718893549847827
98	0.13450365085830646
102	0.1236064018047901
105	0.11613630391953095
109	0.11560136492765394
113	0.10052053766565316
117	0.10274164564591637
121	0.09694945803554689
126	0.09419463709890774
130	0.09869844664415195
135	0.0921457400914455
139	0.08292644885776568
144	0.07733092527663066
149	0.08553375898282001
155	0.08306569230172023
160	0.07177536972107512
166	0.06999858416301818
172	0.06706285415317137
178	0.06235943110639841
184	0.06339753564963246
191	0.05662572098254759
197	0.05189345266574363
204	0.04743775260147798
212	0.04545249873412793
219	0.04853253664228674
227	0.05307863122519263
235	0.04029392787904962
243	0.036581468374627946
252	0.03863908154335227
261	0.03479705930194754
270	0.02946028556981395
280	0.02774070885023716
289	0.028024940189831926
300	0.0329607679856363
310	0.030810230351227763
321	0.034456060831169255
333	0.02699065149660107
344	0.03205467777207882
357	0.030401690995973063
369	0.03129486095534928
382	0.033378798069168825
396	0.03183640634235596
410	0.0266235943914776
424	0.026756980030719246
439	0.021631695292678277
455	0.02113332078371244
471	0.01653240153311175
488	0.018890481655627456
505	0.019688729556253462
523	0.023096336091285558
541	0.02442875993637096
560	0.022270059117781044
580	0.02387104433945593
601	0.023856700429879932
622	0.024065791851215018
644	0.020820400307207512
666	0.020792422018359666
690	0.022675481623527727
714	0.01930195830115533
740	0.02213808322413685
766	0.02210966615544714
793	0.02134909470617989
821	0.02074852916082491
850	0.021836016451481866
880	0.01857754367438548
911	0.01835312202778605
943	0.017017851645792892
977	0.017402299594892257
1011	0.021864980828042002
1047	0.02207640887948381
1084	0.02192258037688799
1122	0.025643519423538708
1162	0.026539387080568688
1203	0.02877494466891506
1245	0.029391876235580705
1289	0.025081695247859415
1335	0.024096064047502308
1382	0.020772158580590228
1431	0.02146072550986422
1482	0.023490675404759465
1534	0.020279721695607766
1588	0.020148106607366545
1644	0.017852491681906724
1702	0.01780746093233776
1762	0.01862508752107417
1825	0.019261350795995336
1889	0.02263720378772105
1956	0.019528039873508818
2025	0.01885546545860317
2097	0.020979134191713933
2171	0.019048583496032556
2247	0.01862025860734695
2327	0.017963507467642748
2409	0.018809247274123364
2494	0.019504980961914664
2582	0.018513911457846977
2673	0.01638008502760946
2768	0.017291576305189404
2866	0.017015265239435418
2967	0.01465856695961354
3072	0.016704509831200975
3180	0.016969840019880222
3292	0.01570777532330303
3409	0.012564598742618283
3529	0.012981045098633626
3654	0.009622757841420304
3783	0.010723701591899504
3917	0.012642447636830922
4055	0.015641672930352124
4198	0.014060449060609714
4347	0.014505466915574305
4500	0.014734893614522404
4659	0.014015495763599117
4824	0.013128238585242535
4994	0.012298903970043573
5170	0.011567136872711437
5353	0.009919111469868791
5542	0.009845593771721728
5738	0.010324749260990584
5941	0.011445076377989971
6150	0.013206653293540316
6368	0.012733658236956602
6593	0.012577409070801349
6826	0.013137272680595502
7067	0.012878946572722982
7316	0.012337093346400818
7575	0.011213429312419532
7842	0.011159795792984928
8119	0.011437113944300303
8406	0.010205763170367088
8703	0.009085177817579504
9011	0.008950933500120606
9329	0.009860989555555033
9658	0.008329804281926034
10000	0.008548565930300456


==> data/cone-sampling-ks-dimension-1000.dat <==
samples	ksstatistic
10	0.27591440502662756
10	0.27591440502662756
10	0.27591440502662756
11	0.29409622320844575
11	0.29409622320844575
11	0.29409622320844575
12	0.250526852531309
12	0.250526852531309
13	0.2027427421938326
13	0.2027427421938326
14	0.2137317531828436
14	0.2137317531828436
15	0.15658889603998644
15	0.15658889603998644
16	0.16908889603998645
16	0.16908889603998645
17	0.18189940155091677
18	0.1899222293733198
18	0.1899222293733198
19	0.160124931342417
20	0.160693528587036
20	0.160693528587036
21	0.17259829049179787
22	0.1379662558597633
23	0.14982396336964465
23	0.14982396336964465
24	0.160693528587036
25	0.13069352858703598
26	0.14146275935626673
27	0.13209565380314525
28	0.10564062734811885
29	0.09596443533521912
30	0.09135491306240451
31	0.1010323324172433
32	0.11010491306240455
33	0.11862764033513185
34	0.12664903070946343
36	0.11357713528462676
37	0.1032261588005502
38	0.0860884994747404
40	0.09444237501676644
41	0.09993017989481523
42	0.09563579088571417
44	0.0860884994747404
46	0.0643493690399578
47	0.06481190373005952
49	0.06568033620943425
51	0.06648065633748546
52	0.06685773024397113
54	0.06756998095622191
56	0.07468872011870709
58	0.07468872011870709
60	0.07468872011870709
62	0.07468872011870709
65	0.06699641242639942
67	0.06722603355154289
69	0.06744234330711285
72	0.0705287974684552
74	0.07428255122220895
77	0.06819521362520065
80	0.07191768635734408
83	0.07924299538528257
86	0.06988280263641378
89	0.07458622568318674
92	0.06811333853125712
95	0.06204926530471244
98	0.06782876040698316
102	0.06942940066308567
105	0.06578794408045263
109	0.0673606832678707
113	0.05997252056591407
117	0.047024523964181664
121	0.04412843015899692
126	0.042751019690677405
130	0.04018691712657485
135	0.04645472339438106
139	0.03875977261563818
144	0.03225619804870661
149	0.03492104206204205
155	0.04167575087347308
160	0.04691768635734406
166	0.04676708394770546
172	0.04081303519455337
178	0.029642405458467636
184	0.032129318966431064
191	0.036642817247396375
197	0.03682885387003443
204	0.03422435590826445
212	0.03457375237550753
219	0.034186055296158924
227	0.035030904731920165
235	0.03156291335503392
243	0.03655371976428001
252	0.038317388194615054
261	0.0361280066948888
270	0.03408458396181091
280	0.03399267300369818
289	0.03886167942979801
300	0.03149199136921832
310	0.03191894028480419
321	0.03401535585519955
333	0.03788838776561465
344	0.040716797570768626
357	0.0451159772058477
369	0.04854248615488699
382	0.049808953872954365
396	0.046672469780757675
410	0.04011913152010238
424	0.03525309980837421
439	0.0389203326610138
455	0.04231367263787755
471	0.04030057006435306
488	0.03656766832059194
505	0.035066288674430623
523	0.03940568196698058
541	0.0437599158586125
560	0.04190158472578964
580	0.04134739753367145
601	0.04363381672008487
622	0.04184668597476349
644	0.039889465228223564
666	0.038569307953947085
690	0.03624524476031865
714	0.03267686088502941
740	0.03803311990195046
766	0.03784060001859085
793	0.038566600038345944
821	0.03764501608127946
850	0.03759486203671403
880	0.03966088402971457
911	0.040235926440651604
943	0.03832689193485295
977	0.03899441896969785
1011	0.03961704804374211
1047	0.03964419693993004
1084	0.038469693790887105
1122	0.03888572736298751
1162	0.035308392814710376
1203	0.034216029059726094
1245	0.032082225519830865
1289	0.028144052346143145
1335	0.02947554439717165
1382	0.028210065206760615
1431	0.029902484765002235
1482	0.02745522809728873
1534	0.02740344917561488
1588	0.030921347057186854
1644	0.027472545925541325
1702	0.02906563189076128
1762	0.02553236462556885
1825	0.02491292774798426
1889	0.02272694835756972
1956	0.02080266818510426
2025	0.021097453318461357
2097	0.02151074214376736
2171	0.019045648852733854
2247	0.019736472197315114
2327	0.021930296403356753
2409	0.022029310615389597
2494	0.022717065120896218
2582	0.022387847422898233
2673	0.020726804019880474
2768	0.02116970984974842
2866	0.021019200993676157
2967	0.021682698583234794
3072	0.020840425769786952
3180	0.021433733552805756
3292	0.020017846596546485
3409	0.019189416242615942
3529	0.018527590716349462
3654	0.019184358636482046
3783	0.01887769764727576
3917	0.0172692695261758
4055	0.01684499102470549
4198	0.015207067828847065
4347	0.014331882486938397
4500	0.014747801511553082
4659	0.014881735832222742
4824	0.01517566220807054
4994	0.014280285758163758
5170	0.014602374392184148
5353	0.014173937329288733
5542	0.013071872244140637
5738	0.012913976158319379
5941	0.013639156359189691
6150	0.014177156723202772
6368	0.013696869789254607
6593	0.012492417373985487
6826	0.011203815593576527
7067	0.010268272152706204
7316	0.010474085556444857
7575	0.01074697178437875
7842	0.010732225091652836
8119	0.010547269094563022
8406	0.00961477719447007
8703	0.009160947618363391
9011	0.008125928856647952
9329	0.00787170473146484
9658	0.008618412687011134
10000	0.008037070794279733


==> data/cone-sampling-ks-dimension-50.dat <==
samples	ksstatistic
10	0.16514350065138306
11	0.1742344097422921
12	0.18181016731804966
13	0.18822042372830616
14	0.12228635779424013
15	0.13181016731804973
16	0.14014350065138304
17	0.15068377737676886
18	0.11473606495846822
19	0.10724876380927773
20	0.0850042095953959
21	0.09869512403138064
22	0.12683365216990883
23	0.10904709090508669
24	0.09274274307899971
25	0.0777427430789997
26	0.07896219249575165
27	0.08811311344937006
28	0.11059988593614256
29	0.0970530879065859
30	0.0916096862918436
31	0.10483951727254809
32	0.09274274307899971
33	0.08446129465842322
34	0.07911370107553553
35	0.07407168426881283
36	0.09708755728468585
37	0.10649250982218272
38	0.09511270896869761
39	0.10995751328718617
40	0.10264311284024141
41	0.11308446763365271
42	0.10263150596117881
43	0.09814361545298822
44	0.10587825920793209
45	0.11850452183419469
46	0.10884268608540243
47	0.10818449850785483
48	0.11128733538728741
49	0.11426352586347788
50	0.11712066872062077
51	0.10025792362258157
52	0.10038882498001134
53	0.10292873789728274
54	0.10537457996576627
55	0.11001312904790936
56	0.11000420959539592
57	0.11219719205153622
58	0.1143145544229821
59	0.11636014179878573
60	0.11833754292872922
61	0.10385666861178933
62	0.08984291927281529
63	0.09214706673825301
64	0.09437920959539592
65	0.0965426711338575
66	0.09864057323175957
67	0.10067585138644064
68	0.10265126841892536
69	0.10456942698670024
70	0.09214706673825301
71	0.09415913917286067
72	0.09611532070650708
73	0.09801790822553291
74	0.09986907446026083
75	0.10167087626206261
76	0.1034252622269749
77	0.105134079725266
78	0.10679908139026772
79	0.10842193111438325
80	0.11000420959539592
81	0.0992017404595934
82	0.09063097237215167
83	0.09210026417350337
84	0.08162981093196586
85	0.08317042717846446
86	0.07304730816341654
87	0.07547414218563436
88	0.08213558419190398
89	0.08233331536721838
90	0.0880761368403769
91	0.08270373146797155
92	0.07744811751670544
93	0.07230552752138053
94	0.07791065220680721
95	0.0728714584778038
96	0.06793724795148803
97	0.06374289440746161
98	0.06857500305352887
99	0.06383371259795267
100	0.069187247951488
101	0.0645337826049534
103	0.0652066654272162
105	0.0753777241419642
107	0.07582276197017962
109	0.0762514681349743
111	0.07666472542896552
113	0.07706335414617832
115	0.07744811751670544
117	0.07781972658396669
119	0.06977548324560567
121	0.06199716530685995
123	0.06260188209782952
125	0.07118724795148801
127	0.07950220858140927
129	0.07980740299024774
131	0.07246969069957965
133	0.0728714584778038
135	0.06585391461815471
137	0.06634053262302086
139	0.06681314723206355
141	0.06727235433446677
143	0.06771871648295658
145	0.06125621346872939
147	0.06177228196509349
149	0.06227449627363568
151	0.056942225865075136
153	0.0578944831476792
155	0.05882216604879664
157	0.059726213716764565
159	0.06459605298293458
161	0.06502575726825821
163	0.06544491666314445
165	0.06585391461815471
167	0.060265092262865305
169	0.0607257094899496
171	0.06117555204505526
173	0.06161499361622791
175	0.05633010509434516
177	0.06246408410968013
179	0.05728780661070593
181	0.05775078386309024
183	0.058203641394110994
185	0.053557858129824054
187	0.05436722364507196
189	0.061258818233728585
191	0.05760220724727466
193	0.05402138094447784
195	0.05051400748891788
197	0.0470778497380393
199	0.04380639812710774
201	0.04465641937763909
204	0.040998239687852656
207	0.042277012066369246
210	0.038884608152814026
213	0.04050180194209835
216	0.03900206276630286
219	0.03754341233504965
222	0.034638939210905106
225	0.039187247951488036
228	0.037783739179558185
231	0.03641668518092528
234	0.03508468384892394
237	0.03218712030338999
240	0.03340020047216641
243	0.03540123972103537
246	0.03167255819574366
249	0.03284799163682506
252	0.0339954385674045
255	0.032757538663892305
258	0.03717174407551904
261	0.04363169239593245
264	0.04236906613330621
267	0.0448801318466191
270	0.04363169239593245
273	0.04607369483793494
276	0.04846261027032861
279	0.05080015117729447
282	0.045995758589785884
285	0.04129251110938276
288	0.03668724795148803
291	0.039049790906814486
294	0.037962758155569654
297	0.0335306822949224
300	0.03252058128482138
303	0.034830812307923675
307	0.029154674661585778
311	0.030055415154060405
315	0.0309332796975198
319	0.03178912882923096
323	0.029527805227029802
327	0.027321804526411586
331	0.031211417135778075
335	0.027723883410746275
339	0.02723957926774445
343	0.026766570848194587
347	0.026304467521890834
351	0.024932656535414988
355	0.026088308395292192
359	0.024432692247149834
363	0.025568384443870107
367	0.023954524767092478
371	0.022375465298978492
375	0.02349675909951754
379	0.026627881196870595
383	0.027385681371853543
387	0.025543837098774835
391	0.026297222376040486
395	0.027035349217310822
399	0.030264942187076982
403	0.03591181370831187
408	0.03791273814756646
413	0.03986521405318294
418	0.036986291013689
423	0.036539493814372215
428	0.03843958440008616
433	0.03336738651961735
438	0.03526030731221863
443	0.03485316217270701
448	0.03668724795148803
453	0.03185832962919222
458	0.03368506454537451
463	0.03547234514371267
468	0.03508468384892394
473	0.030476888543454206
478	0.028057540838517303
483	0.026047483737198673
488	0.02503774270607495
493	0.02404848323744857
498	0.02181966954033926
503	0.02073237543086276
509	0.02575137733300592
515	0.022886441326749607
521	0.02384992608608183
527	0.02502996593063711
533	0.027811849804135313
539	0.02775867652291658
545	0.03038739160009557
551	0.031176615529897922
557	0.030153504294246736
563	0.02773361051112566
569	0.025105210682190182
575	0.026009925284467217
581	0.026037506127047416
587	0.024951005396564918
593	0.027352676224020933
599	0.027204799948551184
605	0.028038144779467755
612	0.027900403732635803
619	0.02615026910689533
626	0.027357931468485863
633	0.028508871860847662
640	0.02533697217680342
647	0.023888984102663824
654	0.02380154218064312
661	0.02530151453686391
668	0.026626168158046082
675	0.026513061038950902
682	0.02632373857165826
689	0.024448863598791837
696	0.02548526484664393
703	0.026501026524837545
711	0.02623093631470741
719	0.027357677041103035
727	0.027084104353987892
735	0.025455942772986906
743	0.026554632585385596
751	0.026298356969024828
759	0.026047483737198673
767	0.02580184384528028
775	0.025561275228549785
783	0.026602761653795937
791	0.027748386401368563
799	0.02612003819839115
807	0.026844475144461977
816	0.02872598983212138
825	0.02693008965386834
834	0.02517294991111707
843	0.02582580840723836
852	0.025455946392408335
861	0.02653559501585634
870	0.025294055506865254
879	0.02521559644288185
888	0.02626485389145672
897	0.025063401603047875
906	0.02609332474641768
916	0.027213947089458235
926	0.026150538712346738
936	0.025109852736455607
946	0.026205333483099058
956	0.02623187111788816
966	0.027293056006615357
976	0.027307905139426047
986	0.027322453072788133
996	0.028340724943231366
1006	0.02933875284010712
1017	0.027495981039965534
1028	0.027634016077639045
1039	0.02768362107057043
1050	0.028228790952569582
1061	0.026631914690283365
1072	0.026130391070426695
1083	0.0281522838954531
1094	0.027518422710208656
1105	0.027802158761231488
1117	0.02843086282876861
1129	0.028160462469715042
1141	0.027895749760632693
1153	0.024167336362060365
1165	0.024807576973415735
1177	0.024585144879016974
1189	0.02352615968980376
1201	0.02498625497064977
1214	0.022971105703163963
1227	0.022792861116285423
1240	0.023097170078611673
1253	0.022597079972286105
1266	0.022107260278886764
1279	0.021627397827104655
1292	0.02208685686549272
1305	0.022299779300044342
1319	0.021843165334059278
1333	0.022965887257906492
1347	0.022580490240500684
1361	0.022937775895017998
1375	0.021105967732570563
1389	0.022190855487004724
1403	0.022541333507209327
1418	0.022254320085436374
1433	0.022671152024900665
1448	0.023079347943519846
1463	0.020745065476931446
1478	0.019134753561085738
1493	0.0188963836127386
1508	0.01799962579864245
1524	0.01867224539729495
1540	0.01900207162867451
1556	0.018845159132430345
1572	0.019327573099214068
1588	0.0198002658777503
1604	0.020886969772924258
1621	0.0214011839290823
1638	0.020716392567097452
1655	0.020711965976568214
1672	0.020109543276037645
1689	0.020703380120692505
1706	0.020113049056368237
1724	0.01960304342590613
1742	0.01852952470858782
1760	0.017477964328669215
1778	0.0181349844738784
1796	0.017665249204150135
1814	0.016653568217613768
1833	0.01627402642260367
1852	0.016442229005676934
1871	0.01660701539518694
1890	0.017297589148294046
1909	0.01640291313575526
1929	0.015070923469062247
1949	0.015305521584138226
1969	0.015027481850253821
1989	0.013749503247266981
2009	0.013990249952453127
2030	0.01527241126104717
2051	0.016040749666198617
2072	0.016310888161593096
2093	0.017053388904093802
2114	0.01588899038870195
2136	0.016209663341267166
2158	0.016987190042714206
2180	0.01774902354468255
2202	0.01804150160882778
2225	0.01838194798546189
2248	0.017825748217378368
2271	0.01772114914913281
2294	0.017618647533868548
2317	0.017086588333063646
2341	0.01747116847608099
2365	0.01784794318702021
2389	0.0182171477070322
2413	0.018164586036840902
2438	0.01816220625573317
2463	0.01775386585304828
2488	0.017755660908616577
2513	0.017757420248793676
2539	0.018594187609130453
2565	0.017854537073663024
2591	0.016743779563222372
2617	0.017183560604766113
2644	0.016903765456437125
2671	0.01812719342230118
2698	0.018214199924059815
2725	0.018299482260278888
2753	0.01915299652495095
2781	0.018550992343444817
2809	0.017413053591641026
2838	0.017777471023524782
2867	0.018449275605260662
2896	0.01775360935547987
2925	0.017413617855267405
2955	0.01577363347416627
2985	0.01531944445658151
3015	0.015212775123181532
3046	0.015148530794376835
3077	0.01606055658204475
3108	0.016310888161593096
3140	0.015321044815061802
3172	0.015296948623063411
3204	0.0143370041652372
3237	0.015277124486153593
3270	0.01613447059606954
3303	0.01697468535774027
3337	0.014626496340228057
3371	0.01482364001163361
3405	0.0137034348933468
3440	0.014385998155307722
3475	0.014479272373142726
3510	0.013431085281790156
3546	0.014131043342154315
3582	0.014258584601751778
3618	0.013554400330478389
3655	0.012077516623159923
3692	0.012255370021567846
3729	0.012161525605150825
3767	0.011837473945678245
3805	0.012308331070993939
3844	0.01280243694242389
3883	0.01251401892563031
3922	0.011721393006060232
3962	0.010724029217843656
4002	0.011245853111550574
4043	0.011293875105994777
4084	0.010851216933067787
4125	0.009690085540790427
4167	0.009542780961520392
4209	0.009398416174281499
4252	0.008346432643045354
4295	0.008083857359836077
4338	0.007227115592343347
4382	0.008083125940220648
4426	0.008244303728085933
4471	0.008651550390726542
4516	0.009316994204506074
4562	0.009783939342626696
4608	0.00915649234691332
4655	0.008179555970110552
4702	0.008625831773857007
4750	0.007689843955100445
4798	0.007878320537695771
4846	0.008134738425393806
4895	0.008616881591182013
4944	0.008887202339848965
4994	0.008577283511688849
5044	0.008670019695982356
5095	0.008786287997149977
5146	0.00890025171869857
5198	0.009229162341891084
5250	0.008980128830833767
5303	0.008760343085119304
5357	0.008569060091222935
5411	0.007827168811120777
5466	0.007489772864078259
5521	0.008550861434144075
5577	0.008553297241130409
5633	0.009620836401501576
5690	0.009653346306570776
5747	0.010033218987144155
5805	0.010789873359638547
5864	0.010888549878093512
5923	0.010478760445311486
5983	0.010784201245006453
6043	0.011083576697032638
6104	0.01108701969369541
6166	0.011452030285326154
6228	0.010525251969865868
6291	0.009653513924047563
6354	0.010372874240485053
6418	0.010179053607160427
6483	0.01017893343765608
6548	0.011171613340391573
6614	0.011518427700408729
6681	0.011419537800555601
6748	0.011643434017051035
6816	0.01148515376847803
6885	0.011682306181869051
6954	0.01144404261394305
7024	0.010872041388734432
7095	0.010309849303127616
7166	0.010177441096414941
7238	0.00982982462716031
7311	0.008452819596377892
7385	0.009195666449620221
7459	0.009133571443941668
7534	0.008747174564414206
7610	0.008268782608822245
7687	0.008611939229203003
7764	0.008968241152685796
7842	0.009436288953746819
7921	0.009945026715167393
8001	0.010223728779315655
8082	0.011392708492040882
8163	0.011068441271841811
8245	0.011264744801494198
8328	0.011485863879863278
8412	0.011968740681358558
8497	0.012234687248273701
8582	0.012378842750591312
8668	0.012086137302661948
8755	0.011597985894948981
8843	0.01182499305642748
8932	0.011626374765181913
9022	0.010903952995358734
9113	0.010770818299413398
9205	0.010014534396294184
9298	0.008976492771577416
9391	0.009449799857562224
9485	0.009728311001740875
9580	0.010235209598910555
9676	0.0100334750703307
9773	0.010064956545623893
9871	0.009512314312344339
9970	0.009095045892760778
10000	0.009218716905799895


==> data/histogram-exact.dat <==
0.0	0.0
0.0011006580868432709	3.352854858388929e-22
0.0022013161736865417	8.583266844632978e-20
0.0033019742605298126	2.199779646589607e-18
0.0044026323473730835	2.19727372164531e-17
0.005503290434216355	1.3096581573631937e-16
0.006603948521059625	5.631190301230058e-16
0.007704606607902896	1.932704250185329e-15
0.008805264694746167	5.624584619941903e-15
0.009905922781589438	1.4431075837462023e-14
0.01100658086843271	3.352318740140687e-14
0.01210723895527598	7.185749188042885e-14
0.01320789704211925	1.4413332548659868e-13
0.014308555128962522	2.7342846177524933e-13
0.015409213215805791	4.946548201939293e-13
0.016509871302649064	8.58989170507296e-13
0.017610529389492334	1.4394471708795822e-12
0.018711187476335604	2.3377824296509477e-12
0.019811845563178877	3.692905606649987e-12
0.020912503650022146	5.691031867296532e-12
0.02201316173686542	8.577778269823454e-12
0.02311381982370869	1.2672445900743873e-11
0.02421447791055196	1.838473477427483e-11
0.02531513599739523	2.6234152675866097e-11
0.0264157940842385	3.6872392256345245e-11
0.02751645217108177	5.110896376955126e-11
0.028617110257925044	6.994038389076732e-11
0.029717768344768313	9.458323405386047e-11
0.030818426431611583	1.2651141469988518e-10
0.031919084518454856	1.6749793473708824e-10
0.03301974260529813	2.1966158836987658e-10
0.034120400692141395	2.8551888426046875e-10
0.03522105877898467	3.680416047397527e-10
0.03632171686582794	4.707203854814305e-10
0.03742237495267121	5.976347186939765e-10
0.03852303303951448	7.535297954663573e-10
0.03962369112635775	9.439006154240287e-10
0.04072434921320102	1.1750838043095583e-9
0.04182500730004429	1.454357592495471e-9
0.042925665386887565	1.7900504197636317e-9
0.04402632347373084	2.1916586439441188e-9
0.045126981560574105	2.6699738431947537e-9
0.04622763964741738	3.237220213819041e-9
0.04732829773426065	3.9072025775627035e-9
0.04842895582110392	4.695465524296331e-9
0.04952961390794719	5.619464227880977e-9
0.05063027199479046	6.69874748482424e-9
0.05173093008163373	7.955153537063647e-9
0.052831588168477	9.413019251860994e-9
0.053932246255320275	1.1099403243353125e-8
0.05503290434216354	1.3044323531780754e-8
0.056133562429006814	1.5281010347804476e-8
0.05723422051585009	1.7846174700614993e-8
0.05833487860269335	2.0780293339750847e-8
0.059435536689536626	2.4127910751650305e-8
0.0605361947763799	2.7937958842981564e-8
0.061636852863223165	3.226409497371701e-8
0.06273751095006644	3.716505901374031e-8
0.06383816903690971	4.270505010749712e-8
0.06493882712375298	4.8954123841821854e-8
0.06603948521059626	5.598861052259074e-8
0.06714014329743952	6.389155527626137e-8
0.06824080138428279	7.27531807026687e-8
0.06934145947112606	8.267137281563915e-8
0.07044211755796934	9.37521910180773e-8
0.07154277564481261	1.061104028681503e-7
0.07264343373165588	1.1987004440305965e-7
0.07374409181849916	1.351650067966364e-7
0.07484474990534241	1.5213965013662836e-7
0.07594540799218569	1.7094944511705736e-7
0.07704606607902896	1.917616434504203e-7
0.07814672416587223	2.1475597781378086e-7
0.0792473822527155	2.40125392151944e-7
0.08034804033955878	2.680768031699347e-7
0.08144869842640204	2.9883189385590273e-7
0.08254935651324531	3.3262793988433905e-7
0.08365001460008858	3.697186697581465e-7
0.08475067268693186	4.1037515955661e-7
0.08585133077377513	4.548867631647015e-7
0.0869519888606184	5.035620788673926e-7
0.08805264694746168	5.567299532007816e-7
0.08915330503430494	6.147405229597928e-7
0.09025396312114821	6.779662962700884e-7
0.09135462120799148	7.468032736394687e-7
0.09245527929483476	8.216721099117e-7
0.09355593738167803	9.030193180530116e-7
0.0946565954685213	9.913185157088894e-7
0.09575725355536456	1.0870717154758518e-6
0.09685791164220783	1.1908106598399345e-6
0.0979585697290511	1.3030982017404036e-6
0.09905922781589438	1.4245297317239788e-6
0.10015988590273765	1.5557346526613105e-6
0.10126054398958093	1.69737790300392e-6
0.10236120207642418	1.850161529566023e-6
0.10346186016326746	2.014826310821756e-6
0.10456251825011073	2.192153431714233e-6
0.105663176336954	2.382966210978695e-6
0.10676383442379728	2.5881318819876046e-6
0.10786449251064055	2.8085634281309856e-6
0.10896515059748382	3.04522147375067e-6
0.11006580868432708	3.299116231652195e-6
0.11116646677117036	3.571309508223177e-6
0.11226712485801363	3.862916767191662e-6
0.1133677829448569	4.175109253062795e-6
0.11446844103170017	4.509116175276516e-6
0.11556909911854345	4.866226954133333e-6
0.1166697572053867	5.247793529539527e-6
0.11777041529222998	5.655232733626863e-6
0.11887107337907325	6.090028728306064e-6
0.11997173146591653	6.553735508816669e-6
0.1210723895527598	7.047979474339509e-6
0.12217304763960307	7.574462066741443e-6
0.12327370572644633	8.134962478524879e-6
0.1243743638132896	8.731340431057942e-6
0.12547502190013288	9.365539024163553e-6
0.12657567998697616	1.0039587658148771e-5
0.12767633807381942	1.07556050293575e-5
0.12877699616066268	1.1515802200333136e-5
0.12987765424750597	1.2322485745678062e-5
0.13097831233434923	1.3178060974700706e-5
0.13207897042119252	1.4085035231941311e-5
0.13317962850803577	1.5046021276669462e-5
0.13428028659487903	1.6063740742448332e-5
0.13538094468172232	1.7141027677860703e-5
0.13648160276856558	1.8280832169494065e-5
0.13758226085540887	1.9486224048282205e-5
0.13868291894225213	2.076039668030103e-5
0.1397835770290954	2.2106670843118243e-5
0.14088423511593867	2.3528498688794607e-5
0.14198489320278193	2.5029467794637405e-5
0.14308555128962522	2.6613305302803252e-5
0.14418620937646848	2.8283882149850438e-5
0.14528686746331176	3.0045217387338736e-5
0.14638752555015502	3.190148259457318e-5
0.1474881836369983	3.385700638459044e-5
0.14858884172384157	3.5916279004481695e-5
0.14968949981068483	3.8083957031147914e-5
0.15079015789752812	4.0364868163579954e-5
0.15189081598437137	4.276401611275469e-5
0.15299147407121466	4.5286585590238436e-5
0.15409213215805792	4.793794739658315e-5
0.15519279024490118	5.072366361060372e-5
0.15629344833174447	5.3649492880616936e-5
0.15739410641858773	5.672139581872464e-5
0.158494764505431	5.9945540499219135e-5
0.15959542259227427	6.332830806218418e-5
0.16069608067911756	6.687629842336594e-5
0.16179673876596082	7.05963360913801e-5
0.16289739685280408	7.449547609332275e-5
0.16399805493964736	7.858101000984447e-5
0.16509871302649062	8.286047212074508e-5
0.1661993711133339	8.73416456621459e-5
0.16730002920017717	9.203256919628328e-5
0.16840068728702046	9.694154309497353e-5
0.16950134537386372	1.0207713613778439e-4
0.17060200346070697	1.0744819222595367e-4
0.17170266154755026	1.1306383721307999e-4
0.17280331963439352	1.1893348585361291e-4
0.1739039777212368	1.2506684887016357e-4
0.17500463580808007	1.3147394014064655e-4
0.17610529389492335	1.381650840062629e-4
0.1772059519817666	1.4515092270132518e-4
0.17830661006860987	1.5244242390592363e-4
0.17940726815545316	1.6005088842241662e-4
0.18050792624229642	1.6798795797673367e-4
0.1816085843291397	1.7626562314546767e-4
0.18270924241598296	1.848962314097173e-4
0.18380990050282622	1.9389249533665272e-4
0.1849105585896695	2.0326750088975123e-4
0.18601121667651277	2.1303471586865008e-4
0.18711187476335606	2.2320799847956257e-4
0.18821253285019932	2.3380160603717756e-4
0.1893131909370426	2.448302037989784e-4
0.19041384902388586	2.563088739328823e-4
0.19151450711072912	2.6825312461912e-4
0.1926151651975724	2.80678899287242e-4
0.19371582328441567	2.9360258598914616e-4
0.19481648137125895	3.0704102690900706e-4
0.1959171394581022	3.2101152801097e-4
0.1970177975449455	3.355318688254825e-4
0.19811845563178876	3.5062031237510034e-4
0.19921911371863202	3.6629561524062265e-4
0.2003197718054753	3.825770377683779e-4
0.20142042989231856	3.9948435441948624e-4
0.20252108797916185	4.170378642619091e-4
0.2036217460660051	4.3525840160608216e-4
0.20472240415284837	4.541673467849269e-4
0.20582306223969166	4.737866370790164e-4
0.20692372032653492	4.941387777876553e-4
0.2080243784133782	5.152468534466483e-4
0.20912503650022146	5.371345391934764e-4
0.21022569458706475	5.598261122806422e-4
0.211326352673908	5.83346463737873e-4
0.21242701076075127	6.077211101839218e-4
0.21352766884759455	6.329762057886427e-4
0.2146283269344378	6.591385543860223e-4
0.2157289850212811	6.862356217388663e-4
0.21682964310812436	7.142955479557547e-4
0.21793030119496765	7.433471600609624e-4
0.2190309592818109	7.734199847179291e-4
0.22013161736865416	8.045442611069408e-4
0.22123227545549745	8.367509539575952e-4
0.2223329335423407	8.700717667366646e-4
0.223433591629184	9.045391549919234e-4
0.22453424971602726	9.401863398525062e-4
0.22563490780287052	9.770473216863585e-4
0.2267355658897138	0.0010151568939152954
0.22783622397655706	0.0010545506569882039
0.22893688206340035	0.0010952650325128978
0.2300375401502436	0.0011373372775471
0.2311381982370869	0.0011808054990490558
0.23223885632393015	0.0012257086684882054
0.2333395144107734	0.0012720866366163956
0.2344401724976167	0.0013199801484000456
0.23554083058445996	0.0013694308581136628
0.23664148867130325	0.001420481344595161
0.2377421467581465	0.001473175126663299
0.2388428048449898	0.0015275566786976662
0.23994346293183305	0.0015836714463815182
0.2410441210186763	0.001641565862607833
0.2421447791055196	0.0017012873635488918
0.24324543719236286	0.001762884404889661
0.24434609527920614	0.00182640647822533
0.2454467533660494	0.0018919041276231712
0.24654741145289266	0.0019594289663490776
0.24764806953973595	0.0020290336937589266
0.2487487276265792	0.0021007721123550284
0.2498493857134225	0.002174699145007861
0.25095004380026575	0.002250870852343239
0.25205070188710904	0.0023293444502951012
0.25315135997395233	0.002410178327824083
0.25425201806079556	0.00249343206480192
0.25535267614763885	0.0025791664500619113
0.25645333423448213	0.002667443499615412
0.25755399232132536	0.0027583264750344746
0.25865465040816865	0.002851879902000774
0.25975530849501194	0.002948169589020639
0.26085596658185517	0.003047262646306437
0.26195662466869846	0.0031492275048241865
0.26305728275554174	0.0032541339355073398
0.26415794084238503	0.003362053068636783
0.26525859892922826	0.003473057413386944
0.26635925701607155	0.0035872208775379498
0.26745991510291484	0.003704618787353624
0.26856057318975807	0.003825327907625409
0.26966123127660135	0.003949426461881878
0.27076188936344464	0.0040769941527637335
0.27186254745028793	0.0042081121825641695
0.27296320553713116	0.004342863273934301
0.27406386362397445	0.004481331690753537
0.27516452171081773	0.004623603259164551
0.27626517979766096	0.0047697653887725875
0.27736583788450425	0.004919907094009031
0.27846649597134754	0.005074119015658555
0.2795671540581908	0.0052324934425498435
0.28066781214503406	0.005395124333409452
0.28176847023187734	0.005562107338878333
0.28286912831872063	0.0057335398236907234
0.28396978640556386	0.005909520889015025
0.28507044449240715	0.0060901513949561895
0.28617110257925044	0.00627553398321902
0.2872717606660937	0.006465773099932255
0.28837241875293695	0.006660975018632569
0.28947307683978024	0.006861247863408181
0.29057373492662353	0.007066701632201526
0.29167439301346676	0.007277448220270219
0.29277505110031005	0.00749360144380614
0.29387570918715333	0.007715277063711514
0.2949763672739966	0.007942592809531744
0.29607702536083985	0.008175668403544232
0.29717768344768314	0.008414625585002474
0.2982783415345264	0.008659588134534716
0.29937899962136966	0.008910681898696543
0.30047965770821294	0.009168034814676606
0.30158031579505623	0.009431776935154698
0.3026809738818995	0.00970204045331144
0.30378163196874275	0.009978959727988714
0.30488229005558604	0.010262671309000125
0.3059829481424293	0.010553313962590462
0.30708360622927255	0.010851028697043338
0.30818426431611584	0.011155958788436419
0.30928492240295913	0.011468249806542558
0.31038558048980236	0.011788049640876873
0.31148623857664565	0.012115508526887999
0.31258689666348893	0.01245077907229285
0.3136875547503322	0.01279401628355393
0.31478821283717545	0.013145377592498009
0.31588887092401874	0.01350502288307526
0.316989529010862	0.013873114518257429
0.31809018709770526	0.014249817367074471
0.31919084518454854	0.01463529883178804
0.32029150327139183	0.015029728875200894
0.3213921613582351	0.015433280048101048
0.32249281944507835	0.015846127516839392
0.32359347753192164	0.01626844909103953
0.3246941356187649	0.01670042525143882
0.32579479370560815	0.017142239177858863
0.32689545179245144	0.017594076777304967
0.32799610987929473	0.01805612671219207
0.329096767966138	0.018528580428697088
0.33019742605298125	0.01901163218523529
0.33129808413982453	0.019505479081059984
0.3323987422266678	0.020010321084983664
0.33349940031351105	0.020526361064219352
0.33460005840035434	0.021053804813340897
0.3357007164871976	0.02159286108336028
0.3368013745740409	0.022143741610920788
0.33790203266088414	0.022706661147604376
0.33900269074772743	0.023281837489351892
0.3401033488345707	0.023869491505994038
0.34120400692141395	0.024469847170891998
0.34230466500825724	0.025083131590686307
0.3434053230951005	0.02570957503515131
0.3445059811819438	0.02634941096715456
0.34560663926878704	0.02700287607271907
0.34670729735563033	0.02767021029118678
0.3478079554424736	0.028351656845481094
0.34890861352931685	0.0290474622724676
0.35000927161616013	0.029757876453410322
0.3511099297030034	0.030483152644521942
0.3522105877898467	0.031223547507606742
0.35331124587668994	0.03197932114079332
0.3544119039635332	0.03275073710935646
0.3555125620503765	0.03353806247662497
0.35661322013721974	0.034341567834974704
0.35771387822406303	0.03516152733690422
0.3588145363109063	0.035998218726191
0.35991519439774955	0.0368519233691266
0.36101585248459284	0.037722926285829
0.3621165105714361	0.0386115161816287
0.3632171686582794	0.0395179854785286
0.36431782674512264	0.040442630346733816
0.36541848483196593	0.04138575073625037
0.3665191429188092	0.042347650408549806
0.36761980100565245	0.04332863696829866
0.36872045909249573	0.04432902189514966
0.369821117179339	0.04534912057559264
0.3709217752661823	0.0463892523348636
0.37202243335302554	0.04744974046890893
0.3731230914398688	0.04853091227640271
0.3742237495267121	0.049633099090815376
0.37532440761355534	0.05075663631253034
0.37642506570039863	0.05190186344100774
0.3775257237872419	0.053069124106991244
0.3786263818740852	0.054258766104757265
0.37972703996092844	0.05547114142440278
0.3808276980477717	0.05670660628417056
0.381928356134615	0.0579655211628082
0.38302901422145824	0.0592482508319593
0.38412967230830153	0.06055516438858457
0.3852303303951448	0.061886635287409224
0.3863309884819881	0.06324304137339536
0.38743164656883133	0.0646247649142359
0.3885323046556746	0.06603219263286862
0.3896329627425179	0.06746571574000643
0.39073362082936114	0.06892572996668181
0.3918342789162044	0.07041263559680386
0.3929349370030477	0.07192683749972299
0.394035595089891	0.07346874516280343
0.39513625317673423	0.07503877272399813
0.3962369112635775	0.0766373390044261
0.3973375693504208	0.07826486754094664
0.39843822743726404	0.07992178661873012
0.3995388855241073	0.08160852930382212
0.4006395436109506	0.08332553347569582
0.40174020169779384	0.08507324185979354
0.40284085978463713	0.08685210206005232
0.4039415178714804	0.08866256659141115
0.4050421759583237	0.09050509291229647
0.40614283404516693	0.09238014345708476
0.4072434921320102	0.0942881856685381
0.4083441502188535	0.09622969203020962
0.40944480830569674	0.09820514009881572
0.41054546639254	0.10021501253657558
0.4116461244793833	0.10225979714350793
0.4127467825662266	0.1043399868896902
0.41384744065306983	0.10645607994747137
0.4149480987399131	0.10860857972363808
0.4160487568267564	0.1107979948915298
0.41714941491359964	0.11302483942310104
0.4182500730004429	0.11528963262092769
0.4193507310872862	0.11759289915015271
0.4204513891741295	0.11993516907036955
0.42155204726097273	0.12231697786744171
0.422652705347816	0.12473886648525051
0.4237533634346593	0.12720138135737358
0.42485402152150253	0.12970507443868737
0.4259546796083458	0.13225050323689158
0.4270553376951891	0.13483823084395288
0.4281559957820324	0.13746882596746285
0.4292566538688756	0.1401428629619102
0.4303573119557189	0.14286092185986146
0.4314579700425622	0.14562358840304632
0.43255862812940543	0.1484314540733477
0.4336592862162487	0.15128511612369103
0.434759944303092	0.15418517760882827
0.4358606023899353	0.15713224741601686
0.4369612604767785	0.16012694029558686
0.4380619185636218	0.16316987689139636
0.4391625766504651	0.16626168377116837
0.44026323473730833	0.16940299345670767
0.4413638928241516	0.17259444445399566
0.4424645509109949	0.17583668128315708
0.4435652089978382	0.17913035450829684
0.4446658670846814	0.18247612076720335
0.4457665251715247	0.1858746428009161
0.446867183258368	0.1893265894831506
0.4479678413452112	0.19283263584958188
0.4490684994320545	0.19639346312698064
0.4501691575188978	0.20000975876219693
0.45126981560574103	0.20368221645099374
0.4523704736925843	0.20741153616671915
0.4534711317794276	0.2111984241888212
0.4545717898662709	0.21504359313119656
0.4556724479531141	0.21894776197037194
0.4567731060399574	0.22291165607351549
0.4578737641268007	0.22693600722627297
0.45897442221364393	0.23102155366042423
0.4600750803004872	0.2351690400813626
0.4611757383873305	0.23937921769538414
0.4622763964741738	0.24365284423679226
0.463377054561017	0.2479906839948078
0.4644777126478603	0.252393507840287
0.4655783707347036	0.2568620932522361
0.4666790288215468	0.2613972243441257
0.4677796869083901	0.26599969189000083
0.4688803449952334	0.27067029335037834
0.4699810030820767	0.2754098328979325
0.4710816611689199	0.2802191214429638
0.4721823192557632	0.28509897665864864
0.4732829773426065	0.290050223006064
0.4743836354294497	0.2950736917589845
0.475484293516293	0.3001702210284496
0.4765849516031363	0.3053406557870973
0.4776856096899796	0.3105858478932557
0.4787862677768228	0.31590665611479957
0.4798869258636661	0.32130394615275626
0.4809875839505094	0.3267785906646639
0.4820882420373526	0.33233146928768076
0.4831889001241959	0.3379634686614349
0.4842895582110392	0.3436754824506153
0.4853902162978825	0.34946841136730256
0.4864908743847257	0.35534316319302867
0.487591532471569	0.36130065280057105
0.4886921905584123	0.3673418021754697
0.4897928486452555	0.373467540437268
0.4908935067320988	0.379678803860475
0.4919941648189421	0.3859765358952377
0.4930948229057853	0.39236168718773135
0.4941954809926286	0.3988352156002542
0.4952961390794719	0.4053980862310294
0.4963967971663152	0.41205127143370684
0.4974974552531584	0.41879575083656134
0.4985981133400017	0.42563251136138963
0.499698771426845	0.4325625472420926
0.5007994295136883	0.4395868600429469
0.5019000876005315	0.4467064586765608
0.5030007456873747	0.45392235942150894
0.5041014037742181	0.4612355859396435
0.5052020618610613	0.4686471692930755
0.5063027199479047	0.47615814796083383
0.5074033780347479	0.4837695678551763
0.5085040361215911	0.4914824823375789
0.5096046942084345	0.49929795223437035
0.5107053522952777	0.5072170458520263
0.5118060103821209	0.5152408389921191
0.5129066684689643	0.5233704149659131
0.5140073265558075	0.5316068646085973
0.5151079846426507	0.5399512862931729
0.5162086427294941	0.5484047859439698
0.5173093008163373	0.5569684770497929
0.5184099589031805	0.5656434806767133
0.5195106169900239	0.574430925480475
0.5206112750768671	0.5833319477185234
0.5217119331637103	0.5923476912616683
0.5228125912505537	0.6014793076053503
0.5239132493373969	0.6107279558805241
0.5250139074242403	0.6200948028641585
0.5261145655110835	0.6295810229893265
0.5272152235979267	0.6391877983549259
0.5283158816847701	0.648916318734973
0.5294165397716133	0.6587677815874985
0.5305171978584565	0.6687433920630564
0.5316178559452999	0.6788443630127989
0.5327185140321431	0.6890719149961441
0.5338191721189863	0.6994272762880349
0.5349198302058297	0.7099116828857716
0.5360204882926729	0.7205263785154191
0.5371211463795161	0.73127261463779
0.5382218044663595	0.7421516504540033
0.5393224625532027	0.7531647529105953
0.540423120640046	0.7643131967042078
0.5415237787268893	0.7755982642858316
0.5426244368137325	0.7870212458646081
0.5437250949005759	0.798583439411179
0.5448257529874191	0.8102861506605946
0.5459264110742623	0.8221306931147673
0.5470270691611057	0.8341183880444659
0.5481277272479489	0.846250564490853
0.5492283853347921	0.8585285592665637
0.5503290434216355	0.8709537169563192
0.5514297015084787	0.8835273899170604
0.5525303595953219	0.8962509382776266
0.5536310176821653	0.9091257299379577
0.5547316757690085	0.922153140567804
0.5558323338558518	0.9353345536049711
0.5569329919426951	0.9486713602530803
0.5580336500295383	0.9621649594788348
0.5591343081163817	0.9758167580088072
0.5602349662032249	0.9896281703257169
0.5613356242900681	1.0036006186642417
0.5624362823769115	1.0177355330063018
0.5635369404637547	1.032034351075858
0.5646375985505979	1.0464985183332096
0.5657382566374413	1.061129487968778
0.5668389147242845	1.075928720896379
0.5679395728111277	1.0908976857459933
0.5690402308979711	1.1060378588560167
0.5701408889848143	1.121350724264988
0.5712415470716575	1.1368377737028046
0.5723422051585009	1.1525005065814196
0.5734428632453441	1.1683404299849869
0.5745435213321874	1.1843590586595198
0.5756441794190307	1.200557915001976
0.5767448375058739	1.2169385290488457
0.5778454955927173	1.2335024384641782
0.5789461536795605	1.250251188527081
0.5800468117664037	1.2671863321186763
0.5811474698532471	1.2843094297085178
0.5822481279400903	1.3016220493404498
0.5833487860269335	1.319125766617935
0.5844494441137769	1.3368221646888143
0.5855501022006201	1.354712834229523
0.5866507602874633	1.3727993734287558
0.5877514183743067	1.3910833879705617
0.5888520764611499	1.4095664910168835
0.5899527345479932	1.4282503031895484
0.5910533926348365	1.447136452551662
0.5921540507216797	1.466226574588473
0.593254708808523	1.485522312187647
0.5943553668953663	1.505025315618964
0.5954560249822095	1.5247372425134638
0.5965566830690529	1.5446597578419967
0.5976573411558961	1.564794533893201
0.5987579992427393	1.585143250250914
0.5998586573295827	1.6057075937709886
0.6009593154164259	1.6264892585575124
0.6020599735032691	1.6474899459384833
0.6031606315901125	1.668711364440857
0.6042612896769557	1.6901552297650182
0.605361947763799	1.7118232647586786
0.6064626058506423	1.7337171993901432
0.6075632639374855	1.7558387707210217
0.6086639220243288	1.7781897228783337
0.6097645801111721	1.8007718070259797
0.6108652381980153	1.8235867813356652
0.6119658962848586	1.846636410957202
0.6130665543717019	1.8699224679881816
0.6141672124585451	1.8934467314430856
0.6152678705453885	1.9172109872217635
0.6163685286322317	1.9412170280773047
0.6174691867190749	1.9654666535833136
0.6185698448059183	1.9899616701005625
0.6196705028927615	2.014703890743033
0.6207711609796047	2.0396951353433597
0.6218718190664481	2.0649372304176277
0.6229724771532913	2.0904320091295863
0.6240731352401346	2.1161813112542287
0.6251737933269779	2.142186983140752
0.6262744514138211	2.1684508776749083
0.6273751095006644	2.1949748542407246
0.6284757675875077	2.2217607786816
0.6295764256743509	2.2488105232607873
0.6306770837611942	2.2761259666212617
0.6317777418480375	2.303708993744917
0.6328783999348807	2.3315614959111928
0.633979058021724	2.3596853706550545
0.6350797161085673	2.3880825217243116
0.6361803741954105	2.416754859036375
0.6372810322822539	2.4457042986343183
0.6383816903690971	2.474932762642335
0.6394823484559404	2.5044421792205966
0.6405830065427837	2.5342344825194076
0.6416836646296269	2.564311612632808
0.6427843227164702	2.594675515551474
0.6438849808033135	2.625328143115024
0.6449856388901567	2.656271452963689
0.646086296977	2.6875074084893416
0.6471869550638433	2.7190379787858574
0.6482876131506865	2.7508651385989245
0.6493882712375298	2.782990868275124
0.6504889293243731	2.8154171537104213
0.6515895874112163	2.8481459862980305
0.6526902454980597	2.8811793628756295
0.6537909035849029	2.9145192856718944
0.6548915616717462	2.9481677622524898
0.6559922197585895	2.9821268054653345
0.6570928778454327	3.0163984333852816
0.658193535932276	3.0509846692581393
0.6592941940191193	3.085887541444049
0.6603948521059625	3.12110908336027
0.6614955101928058	3.156651333423254
0.6625961682796491	3.1925163349901466
0.6636968263664923	3.228706136299617
0.6647974844533356	3.2652227904120745
0.6658981425401789	3.302068355149224
0.6669988006270221	3.3392448930329994
0.6680994587138654	3.3767544712238733
0.6692001168007087	3.4145991614585
0.6703007748875519	3.4527810399867467
0.6714014329743953	3.4913021875081025
0.6725020910612385	3.5301646891073926
0.6736027491480818	3.5693706341899696
0.6747034072349251	3.6089221164161374
0.6758040653217683	3.648821233635057
0.6769047234086116	3.6890700878179707
0.6780053814954549	3.7296707849907706
0.6791060395822981	3.770625435166001
0.6802066976691414	3.811936152274192
0.6813073557559847	3.853605054094559
0.6824080138428279	3.895634262185106
0.6835086719296712	3.9380259018120727
0.6846093300165145	3.980782101878766
0.6857099881033577	4.0239049948537895
0.686810646190201	4.067396716698621
0.6879113042770443	4.111259406794573
0.6890119623638876	4.155495207869153
0.6901126204507309	4.200106265921781
0.6912132785375741	4.245094730148912
0.6923139366244174	4.290462752868507
0.6934145947112607	4.336212489443931
0.6945152527981039	4.382346098207218
0.6956159108849472	4.428865740381728
0.6967165689717905	4.475773580004147
0.6978172270586337	4.523071783845991
0.698917885145477	4.5707625213343865
0.7000185432323203	4.618847964472286
0.7011192013191635	4.66733028775811
0.7022198594060068	4.716211668104769
0.7033205174928501	4.7654942847580255
0.7044211755796934	4.815180319214387
0.7055218336665366	4.865271955138258
0.7066224917533799	4.915771378278606
0.7077231498402232	4.966680776384976
0.7088238079270665	5.0180023391229325
0.7099244660139097	5.069738257988936
0.711025124100753	5.121890726224592
0.7121257821875963	5.174461938730328
0.7132264402744395	5.227454091978501
0.7143270983612828	5.280869383925952
0.7154277564481261	5.334710013925893
0.7165284145349693	5.388978182639325
0.7176290726218126	5.443676091945831
0.7187297307086559	5.4988059448537685
0.7198303887954991	5.554369945409977
0.7209310468823424	5.610370298608864
0.7220317049691857	5.666809210300896
0.723132363056029	5.7236888871006375
0.7242330211428722	5.781011536294137
0.7253336792297155	5.838779365745776
0.7264343373165588	5.896994583804635
0.727534995403402	5.955659399210174
0.7286356534902453	6.014776020997566
0.7297363115770886	6.074346658402248
0.7308369696639319	6.134373520764163
0.7319376277507751	6.194858817431297
0.7330382858376184	6.255804757662793
0.7341389439244617	6.317213550531427
0.7352396020113049	6.379087404825688
0.7363402600981482	6.441428528951223
0.7374409181849915	6.504239130831815
0.7385415762718348	6.567521417809812
0.739642234358678	6.631277596546095
0.7407428924455213	6.695509872919499
0.7418435505323646	6.760220451925699
0.7429442086192078	6.8254115375756355
0.7440448667060511	6.891085332793476
0.7451455247928944	6.957244039313944
0.7462461828797377	7.023889857579341
0.7473468409665809	7.0910249866359
0.7484474990534242	7.158651624029803
0.7495481571402675	7.226771965702572
0.7506488152271107	7.295388205886152
0.751749473313954	7.364502536997389
0.7528501314007973	7.434117149532022
0.7539507894876405	7.50423423195836
0.7550514475744838	7.574855970610348
0.7561521056613271	7.64598454958023
0.7572527637481704	7.7176221506107865
0.7583534218350136	7.789770952987037
0.7594540799218569	7.862433133427617
0.7605547380087002	7.9356108659756215
0.7616553960955434	8.009306321889015
0.7627560541823867	8.083521669530686
0.76385671226923	8.158259074257977
0.7649573703560733	8.233520698311844
0.7660580284429165	8.3093087007056
0.7671586865297598	8.385625237113233
0.7682593446166031	8.46247245975727
0.7693600027034463	8.53985251729633
0.7704606607902896	8.61776755471219
0.7715613188771329	8.696219713196477
0.7726619769639762	8.775211130037032
0.7737626350508194	8.85474393850373
0.7748632931376627	8.934820267734134
0.775963951224506	9.015442242618592
0.7770646093113492	9.096611983684987
0.7781652673981925	9.178331606983278
0.7792659254850358	9.260603223969458
0.780366583571879	9.343428941389247
0.7814672416587223	9.426810861161517
0.7825678997455656	9.510751080261262
0.7836685578324089	9.595251690602199
0.7847692159192521	9.68031477891914
0.7858698740060954	0
0.7869705320929387	0
0.788071190179782	0
0.7891718482666252	0
0.7902725063534685	0
0.7913731644403118	0
0.792473822527155	0
0.7935744806139983	0
0.7946751387008416	0
0.7957757967876848	0
0.7968764548745281	0
0.7979771129613714	0
0.7990777710482146	0
0.8001784291350579	0
0.8012790872219012	0
0.8023797453087445	0
0.8034804033955877	0
0.804581061482431	0
0.8056817195692743	0
0.8067823776561176	0
0.8078830357429608	0
0.8089836938298041	0
0.8100843519166474	0
0.8111850100034906	0
0.8122856680903339	0
0.8133863261771772	0
0.8144869842640204	0
0.8155876423508637	0
0.816688300437707	0
0.8177889585245502	0
0.8188896166113935	0
0.8199902746982368	0
0.82109093278508	0
0.8221915908719234	0
0.8232922489587666	0
0.8243929070456099	0
0.8254935651324532	0
0.8265942232192964	0
0.8276948813061397	0
0.828795539392983	0
0.8298961974798262	0
0.8309968555666695	0
0.8320975136535128	0
0.833198171740356	0
0.8342988298271993	0
0.8353994879140426	0
0.8365001460008858	0
0.8376008040877292	0
0.8387014621745724	0
0.8398021202614157	0
0.840902778348259	0
0.8420034364351022	0
0.8431040945219455	0
0.8442047526087888	0
0.845305410695632	0
0.8464060687824753	0
0.8475067268693186	0
0.8486073849561618	0
0.8497080430430051	0
0.8508087011298484	0
0.8519093592166916	0
0.8530100173035349	0
0.8541106753903782	0
0.8552113334772214	0
0.8563119915640648	0
0.857412649650908	0
0.8585133077377513	0
0.8596139658245946	0
0.8607146239114378	0
0.8618152819982811	0
0.8629159400851244	0
0.8640165981719676	0
0.8651172562588109	0
0.8662179143456542	0
0.8673185724324974	0
0.8684192305193407	0
0.869519888606184	0
0.8706205466930272	0
0.8717212047798706	0
0.8728218628667138	0
0.873922520953557	0
0.8750231790404004	0
0.8761238371272436	0
0.8772244952140869	0
0.8783251533009302	0
0.8794258113877734	0
0.8805264694746167	0
0.88162712756146	0
0.8827277856483032	0
0.8838284437351465	0
0.8849291018219898	0
0.886029759908833	0
0.8871304179956764	0
0.8882310760825196	0
0.8893317341693628	0
0.8904323922562062	0
0.8915330503430494	0
0.8926337084298926	0
0.893734366516736	0
0.8948350246035792	0
0.8959356826904225	0
0.8970363407772658	0
0.898136998864109	0
0.8992376569509523	0
0.9003383150377956	0
0.9014389731246388	0
0.9025396312114821	0
0.9036402892983254	0
0.9047409473851686	0
0.905841605472012	0
0.9069422635588552	0
0.9080429216456984	0
0.9091435797325418	0
0.910244237819385	0
0.9113448959062282	0
0.9124455539930716	0
0.9135462120799148	0
0.914646870166758	0
0.9157475282536014	0
0.9168481863404446	0
0.9179488444272879	0
0.9190495025141312	0
0.9201501606009744	0
0.9212508186878178	0
0.922351476774661	0
0.9234521348615042	0
0.9245527929483476	0
0.9256534510351908	0
0.926754109122034	0
0.9278547672088774	0
0.9289554252957206	0
0.9300560833825638	0
0.9311567414694072	0
0.9322573995562504	0
0.9333580576430937	0
0.934458715729937	0
0.9355593738167802	0
0.9366600319036236	0
0.9377606899904668	0
0.93886134807731	0
0.9399620061641534	0
0.9410626642509966	0
0.9421633223378398	0
0.9432639804246832	0
0.9443646385115264	0
0.9454652965983696	0
0.946565954685213	0
0.9476666127720562	0
0.9487672708588994	0
0.9498679289457428	0
0.950968587032586	0
0.9520692451194293	0
0.9531699032062726	0
0.9542705612931158	0
0.9553712193799592	0
0.9564718774668024	0
0.9575725355536456	0
0.958673193640489	0
0.9597738517273322	0
0.9608745098141754	0
0.9619751679010188	0
0.963075825987862	0
0.9641764840747052	0
0.9652771421615486	0
0.9663778002483918	0
0.967478458335235	0
0.9685791164220784	0
0.9696797745089216	0
0.970780432595765	0
0.9718810906826082	0
0.9729817487694514	0
0.9740824068562948	0
0.975183064943138	0
0.9762837230299812	0
0.9773843811168246	0
0.9784850392036678	0
0.979585697290511	0
0.9806863553773544	0
0.9817870134641976	0
0.9828876715510408	0
0.9839883296378842	0
0.9850889877247274	0
0.9861896458115706	0
0.987290303898414	0
0.9883909619852572	0
0.9894916200721006	0
0.9905922781589438	0
0.991692936245787	0
0.9927935943326304	0
0.9938942524194736	0
0.9949949105063168	0
0.9960955685931602	0
0.9971962266800034	0
0.9982968847668466	0
0.99939754285369	0
1.0004982009405332	0
1.0015988590273766	0
1.0026995171142197	0
1.003800175201063	0
1.0049008332879064	0
1.0060014913747495	0
1.0071021494615928	0
1.0082028075484362	0
1.0093034656352793	0
1.0104041237221226	0
1.011504781808966	0
1.0126054398958093	0
1.0137060979826524	0
1.0148067560694958	0
1.0159074141563391	0
1.0170080722431822	0
1.0181087303300256	0
1.019209388416869	0
1.020310046503712	0
1.0214107045905554	0
1.0225113626773987	0
1.0236120207642418	0
1.0247126788510852	0
1.0258133369379285	0
1.0269139950247717	0
1.028014653111615	0
1.0291153111984583	0
1.0302159692853015	0
1.0313166273721448	0
1.0324172854589881	0
1.0335179435458313	0
1.0346186016326746	0
1.035719259719518	0
1.036819917806361	0
1.0379205758932044	0
1.0390212339800478	0
1.0401218920668909	0
1.0412225501537342	0
1.0423232082405776	0
1.0434238663274207	0
1.044524524414264	0
1.0456251825011074	0
1.0467258405879507	0
1.0478264986747938	0
1.0489271567616372	0
1.0500278148484805	0
1.0511284729353236	0
1.052229131022167	0
1.0533297891090103	0
1.0544304471958534	0
1.0555311052826968	0
1.0566317633695401	0
1.0577324214563832	0
1.0588330795432266	0
1.05993373763007	0
1.061034395716913	0
1.0621350538037564	0
1.0632357118905997	0
1.0643363699774429	0
1.0654370280642862	0
1.0665376861511295	0
1.0676383442379727	0
1.068739002324816	0
1.0698396604116593	0
1.0709403184985025	0
1.0720409765853458	0
1.0731416346721891	0
1.0742422927590323	0
1.0753429508458756	0
1.076443608932719	0
1.0775442670195623	0
1.0786449251064054	0
1.0797455831932488	0
1.080846241280092	0
1.0819468993669352	0
1.0830475574537786	0
1.084148215540622	0
1.085248873627465	0
1.0863495317143084	0
1.0874501898011517	0
1.0885508478879948	0
1.0896515059748382	0
1.0907521640616815	0
1.0918528221485246	0
1.092953480235368	0
1.0940541383222113	0
1.0951547964090544	0
1.0962554544958978	0
1.0973561125827411	0
1.0984567706695842	0
1.0995574287564276	0


==> data/histogram.dat <==
theta	pdf
0.0	0.0
0.031415926535897934	0.0
0.06283185307179587	0.0
0.09424777960769379	0.0
0.12566370614359174	0.0
0.15707963267948966	0.0031830988618379067
0.18849555921538758	0.0
0.21991148575128555	0.0
0.25132741228718347	0.0031830988618379067
0.2827433388230814	0.02864788975654116
0.3141592653589793	0.012732395447351627
0.34557519189487723	0.04138028520389279
0.37699111843077515	0.05092958178940651
0.4084070449666731	0.10822536130248883
0.4398229715025711	0.21645072260497766
0.47123889803846897	0.3374084793548181
0.5026548245743669	0.6398028712294193
0.5340707511102649	0.8626197915580727
0.5654866776461628	1.2891550390443522
0.5969026041820606	1.9671550966158264
0.6283185307179586	2.4478030247533504
0.6597344572538565	3.676479185422782
0.6911503837897545	5.070676486907785
0.7225663103256524	6.506254073596681
0.7539822368615503	8.568902136067646
0.7853981633974483	0.0
0.8168140899333463	0.0
0.8482300164692442	0.0
0.8796459430051422	0.0
0.91106186954104	0.0
0.9424777960769379	0.0
0.9738937226128359	0.0
1.0053096491487339	0.0
1.0367255756846319	0.0
1.0681415022205298	0.0


==> data/rejection-cost-pi-3.dat <==
dimension	samples
5	6.400000000000007
10	17.049309576335915
15	41.168960617980474
20	95.27663840327747
25	215.1996032772977
30	478.39582227590114
35	1051.5689457063004
40	2292.070373417867
45	4963.332215457594
50	10691.574436268238
55	22932.145344459554
60	49010.70111764778
65	104428.16422756568
70	221927.648402691
75	470567.13010549056
80	995794.38788812
85	2103564.631668959
90	4436737.6582629895
95	9344667.343926486
100	19656951.166470014


==> data/rejection-cost-pi-4.dat <==
dimension	samples
5	17.224077499274827
10	133.72234133774907
15	913.5720966539924
20	5919.232579950517
25	37238.68488645743
30	229898.9188330921
35	1400807.165181573
40	8453104.438094843
45	50631916.01354168
50	301489488.911737
55	1786651871.634306
60	10545909475.098097
65	62040644482.33346
70	363939188956.07404
75	2129660182937.6272
80	12435326004353.154
85	72473842586321.81
90	421672759817162.6
95	2449728385762556.5
100	14212633587404200.0


==> data/rejection-cost-pi-5.dat <==
dimension	samples
5	39.0405724421035
10	780.4119437118328
15	13558.580532683516
20	222504.40920554916
25	3538887.915940986
30	55178587.9737464
35	848607536.7483903
40	12920083425.08454
45	195197170636.8282
50	2931126711113.8037
55	43797665696219.25
60	651769763344074.6
65	9666002818213618.0
70	142931857039405390.0
75	2108216106217966600.0
80	3.102744815134517e19
85	4.5576100214164095e20
90	6.683193755773911e21
95	9.785136482197731e22
100	1.4307163113445083e24


==> data/reweighted-normal-ks-standard-deviation-0.08.dat <==
samples	ksstatistic
10.181	0.09684812893941347
11.1991	0.0968528068435067
12.2172	0.09685467541321813
13.2353	0.11878963941158764
14.2534	0.11878969915426578
15.2715	0.12080373200169021
16.2896	0.12081017807688858
17.3077	0.12081085680115734
18.3258	0.12088826585855138
19.3439	0.2363064301718028
20.362	0.2364250188477539
21.3801	0.23699516129943599
22.3982	0.23699524089818141
23.4163	0.26897087451634316
24.4344	0.27643171145939066
25.4525	0.2765277798285614
26.4706	0.27653121831904476
27.4887	0.276547223407704
28.5068	0.2765505941432201
29.5249	0.27701481040417647
30.543	0.2770150306675166
31.5611	0.27703649470391567
32.5792	0.04408640732810251
33.5973	0.044086406887696494
34.6154	0.044081357792253056
35.6335	0.04408135767172597
36.6516	0.044052922637769054
37.6697	0.0734168680781992
38.6878	0.07341687281572534
39.7059	0.073527321242292
40.724	0.135337996289563
41.7421	0.13940430757526867
42.7602	0.13940435284472924
43.7783	0.1394043559183532
44.7964	0.13940524606975235
45.8145	0.1394067277711022
46.8326	0.14012462052806784
47.850699999999996	0.14028343542516103
48.8688	0.1402834354409268
49.8869	0.1402839931331965
50.905	0.1494425988616791
51.9231	0.1496408149761128
52.9412	0.14964081669688478
53.9593	0.1496463263227159
54.9774	0.24069936740444886
55.9955	0.24070814861714335
57.0136	0.2407081643889603
58.0317	0.24072393386897234
59.0498	0.24073262455380506
60.0679	0.2407359709800015
61.086	0.2412066662692881
62.1041	0.24120847005407625
63.1222	0.24120855519395706
64.1403	0.241238470569968
65.1584	0.24139302021691184
66.1765	0.24151873742972946
67.1946	0.24151873813684593
68.2127	0.2415272724168943
69.2308	0.24165999923075515
70.2489	0.2416773064063784
71.267	0.24167730646614505
72.2851	0.24167732646645113
73.3032	0.24167958214259327
74.3213	0.24167965330886704
75.3394	0.24168037270023995
76.3575	0.24169655017608754
77.3756	0.24185991845401927
78.3937	0.24186187567965395
79.4118	0.24186210632771454
80.4299	0.24186989896420957
81.448	0.24187124971082385
82.4661	0.2418712572927385
83.4842	0.24187170093243254
84.5023	0.24187190636119021
85.5204	0.241872847579008
86.5385	0.24196840812111953
87.5566	0.24260289169965754
88.57469999999999	0.24260304694579732
89.5928	0.2426035339661568
90.6109	0.24357663914910588
91.629	0.24357689047150977
92.6471	0.05945046109976547
93.6652	0.05945081198649381
94.6833	0.05945107234287274
95.70139999999999	0.05945109982296319
96.7195	0.05945269079477562
97.7376	0.05945518257583317
98.7557	0.05949900425046774
99.7738	0.059500744845741735
100.7919	0.05950074484687885
101.81	0.059500949078893875
102.8281	0.059501007327880426
104.8643	0.059502228460535725
106.9005	0.059502719163056175
108.9367	0.059791899447130856
110.9729	0.05979962368597584
113.0091	0.07098002831471421
115.0453	0.07098332824402116
117.0815	0.0710008535438751
119.1177	0.07208717148979495
121.1539	0.07208754004997532
123.1901	0.0720944187327988
125.2263	0.07210040470939462
127.2625	0.07210040756202908
129.2987	0.07210076023677557
131.3349	0.07210079028875614
133.3711	0.07210079803015569
135.4073	0.07211520831546893
137.4435	0.07213177935438729
139.4797	0.07451822469592913
141.5159	0.08494799709878685
143.5521	0.08495903370864467
145.5883	0.12212759151921773
147.6245	0.12212842690997691
149.6607	0.12212844930485592
151.6969	0.12213185856705885
153.7331	0.12214460521115963
155.7693	0.12218069029670062
157.8055	0.12218077534196528
159.8417	0.12218084750403976
161.8779	0.12218297545328513
163.9141	0.12221786445091673
165.9503	0.1285715780908642
167.9865	0.128571708026996
170.0227	0.1285879531554511
172.0589	0.1293201019992338
174.0951	0.12954728152174375
176.1313	0.1295483761451702
178.1675	0.12955068891748492
180.2037	0.12967431165640855
182.2399	0.13000558875196108
184.27609999999999	0.13000582005520353
186.3123	0.14052344454593288
188.3485	0.14778092629501308
190.3847	0.14778104417141616
192.4209	0.14778130825646393
194.4571	0.14780483872537184
196.4933	0.16067916065976104
198.52949999999998	0.16068021012650233
200.5657	0.16068024974519793
202.6019	0.1606807786464224
204.6381	0.16068091940163806
207.6924	0.16068094900114546
210.7467	0.1672319873343883
213.801	0.16858869685442165
216.8553	0.16917609234092737
219.9096	0.1692422519729527
222.9639	0.1692890779975246
226.0182	0.19645045510277218
229.0725	0.19647281261898356
232.1268	0.19883127472628978
235.1811	0.1988313320205005
238.2354	0.20417482848448862
241.2897	0.204179892862795
244.344	0.20668716434652465
247.3983	0.20749398745765532
250.4526	0.2074940474892892
253.5069	0.20749573005176633
256.5612	0.23187856940501658
259.6155	0.23187867764319034
262.6698	0.23459103081897206
265.7241	0.23460048544964793
268.7784	0.2346006168918324
271.8327	0.35481283812900033
274.887	0.35481251055821406
277.9413	0.3548118579826318
280.9956	0.3548118562448057
284.0499	0.35480795161730627
287.1042	0.3548076932348475
290.1585	0.35104851875848775
293.2128	0.3510485050908563
296.26709999999997	0.3510484945244817
299.3214	0.35102542041125384
302.3757	0.35097545995635704
305.43	0.3509567082394657
308.4843	0.35095664613826694
312.5567	0.3509512288040265
316.6291	0.3495429714186338
320.7015	0.3495348160113536
324.7739	0.3494641220676795
328.8463	0.34932972776730886
332.9187	0.3493194467307118
336.9911	0.3493193269486453
341.0635	0.34931915270285996
345.1359	0.3493189878893911
349.2083	0.34920310683758715
353.2807	0.3492027275732096
357.3531	0.3491903568833252
361.4255	0.34897216371245365
365.4979	0.34897204249967706
369.5703	0.3489720320259946
373.6427	0.3488005460422856
377.7151	0.3443547316890436
381.7875	0.34423280813651436
385.8599	0.3417674256840739
389.9323	0.2841280067673062
394.0047	0.28412592683481697
398.0771	0.27487755500234334
402.1495	0.27454881525275887
406.2219	0.24079831624067083
410.2943	0.2334829891531932
415.3848	0.22908259581267076
420.4753	0.22905916055362985
425.5658	0.22905293839904695
430.6563	0.2288881653274466
435.7468	0.2288880005951741
440.83729999999997	0.22872311994211536
445.9278	0.20016795603972992
451.0183	0.2001504164907585
456.1088	0.17398555865828413
461.1993	0.17395583596097874
466.2898	0.17240205474274972
471.3803	0.17203844731671514
476.4708	0.1719554923325406
481.5613	0.17195335816968293
486.6518	0.1719495356083679
491.7423	0.17185975809263487
496.8328	0.1695247625935944
501.9233	0.16952071311711658
507.0138	0.1695206848209121
512.1043	0.1572087296979079
518.2129	0.15720700407463895
524.3215	0.15679906743433247
530.4301	0.15679851213133233
536.5387	0.1530486351554209
542.6473	0.15301546781013242
548.7559	0.1529145127771594
554.8645	0.15291415674622177
560.9731	0.15003455140451538
567.0817	0.15003402999925908
573.1903	0.24531108386544853
579.2989	0.24530829841757307
585.4075	0.24530767416664268
591.5161	0.2448024633387953
597.6247	0.2436115974751797
603.7333	0.23694303303411024
609.8419	0.23358400014909908
615.9505	0.23355263747688038
623.0772	0.23355259711394816
630.2039	0.2335493778624591
637.3306	0.2168052206530381
644.4573	0.21445577729155907
651.584	0.2124980788369265
658.7107	0.21190528908353734
665.8374	0.21151402561280164
672.9641	0.2113666468435651
680.0908	0.21136660848239763
687.2175	0.21136343179936967
694.3442	0.21135105431742385
701.4709	0.20685431359828577
708.5975999999999	0.20685305446864943
715.7243	0.20320063296748048
723.8691	0.19879307043950045
732.0139	0.17297473487896786
740.1587	0.24017075362438522
748.3035	0.2397093087552793
756.4483	0.23073147944783845
764.5931	0.23073009042575687
772.7379	0.2307037466154913
780.8827	0.2224730443984544
789.0275	0.2140206469604239
797.1723	0.21266369516469108
805.3171	0.1942823052892253
813.4619	0.194249893760003
821.6067	0.19363889817867097
830.7696	0.18801955805828874
839.9325	0.18738479847922773
849.0954	0.17628503688274577
858.2583	0.17628050003698859
867.4212	0.1752352964488726
876.5841	0.17523453985566584
885.747	0.16987687387330863
894.9099	0.16890475882978717
904.0728	0.16890271176602356
913.2357	0.16888468782080301
922.3986	0.16886990739260976
932.5796	0.14232629001611874
942.7606	0.14217550016620772
952.9416	0.14201616874637668
963.1226	0.14161410555427023
973.3036	0.14161229501874473
983.4846	0.12614746573777424
993.6656	0.12611943831001238
1003.8466	0.12601136377151478
1014.0276	0.1256028318090021
1024.2086	0.1253410962095154
1035.4077	0.1252976133885274
1046.6068	0.12441971058052292
1057.8059	0.12439181761228169
1069.0049999999999	0.12206319478021954
1080.2041	0.1220041030625798
1091.4032	0.12028349024124396
1102.6023	0.08972193683897245
1113.8014	0.08513396392007577
1125.0005	0.08495956532145243
1137.2177	0.1253636469459063
1149.4349	0.11572226068622282
1161.6521	0.11246735260579588
1173.8693	0.1124672736907757
1186.0865	0.11245820153538655
1198.3037	0.11242361192956396
1210.5209	0.09252576486411779
1222.7381	0.14642048588379586
1235.9734	0.14641925427497493
1249.2087	0.14589646095216235
1262.444	0.14490024070225627
1275.6793	0.1443830747990178
1288.9146	0.14250567649653
1302.1499	0.14167529328300454
1315.3852	0.14143041657125144
1328.6205	0.14038889025826762
1342.8739	0.13951556471529047
1357.1272999999999	0.13949783002263116
1371.3807	0.13467164146476973
1385.6341	0.13464580577729512
1399.8875	0.13457855144263864
1414.1409	0.13456749586672856
1428.3943	0.1343794018006904
1443.6658	0.13434693974019263
1458.9373	0.1304798271558818
1474.2087999999999	0.13031660680394797
1489.4803	0.12579590582442757
1504.7518	0.12575331850747906
1520.0233	0.12542278694939224
1535.2948	0.12238545354657926
1551.5844	0.11227733388150551
1567.874	0.10990634231181096
1584.1636	0.10489806565210813
1600.4532	0.10438557615948008
1616.7428	0.1023590588468346
1633.0324	0.09613976747393371
1650.3401	0.09612749890866412
1667.6478	0.09534645209902698
1684.9555	0.09539867282104914
1702.2632	0.09539917576493867
1719.5709	0.09541495866270006
1736.8786	0.09577450347410682
1755.2044	0.10400071576557629
1773.5302	0.10406117596728875
1791.856	0.10428145208242773
1810.1818	0.10623201921496678
1828.5076	0.11031026256620718
1846.8334	0.11053562157339042
1866.1773	0.11185976763791933
1885.5212	0.11227968839763053
1904.8651	0.12415168745842137
1924.209	0.12457040187572371
1943.5529	0.12599208139708934
1963.9149	0.12618566716158414
1984.2769	0.12658066090779346
2004.6389	0.13016960395719696
2025.0009	0.13578653517785383
2045.3629	0.1364356141891933
2066.743	0.13646187213599187
2088.1231	0.1378216065983538
2109.5032	0.13789489569925067
2130.8833	0.1385611010702567
2152.2634	0.13858632273877108
2174.6616	0.14059494158789482
2197.0598	0.1410248078111716
2219.458	0.14346841320480813
2241.8562	0.13213292923089975
2265.2725	0.13241100237373243
2288.6888	0.14239438897753326
2312.1050999999998	0.14681909437798685
2335.5214	0.1486083043411603
2358.9377	0.14239186235400286
2383.3721	0.1424487380645973
2407.8065	0.13733826659969112
2432.2409	0.13872446137188105
2456.6753	0.14427530829375373
2482.1278	0.14782892798267538
2507.5803	0.14783987686498207
2533.0328	0.14787652906409038
2558.4853	0.14901154563013413
2584.9559	0.14439135282676263
2611.4265	0.14661870600409466
2637.8971	0.14706780762672322
2664.3677	0.15350027475884886
2691.8564	0.13961068623581818
2719.3451	0.1406794415851269
2746.8338	0.14074000671142228
2774.3224999999998	0.1428435608158538
2802.8293	0.14288297712659637
2831.3361	0.14290187192375314
2859.8429	0.14825872174245636
2889.3678	0.1519635397932696
2918.8927	0.1520100520938409
2948.4175999999998	0.13325174297346193
2977.9425	0.13944836721579962
3008.4855	0.13993926346666946
3039.0285	0.14060686384817794
3069.5715	0.14199852179245104
3101.1326	0.14262621068182396
3132.6937	0.14616362416546003
3164.2548	0.1469588558781042
3196.834	0.1515048501373738
3229.4132	0.15206816107973997
3261.9924	0.12749142245567646
3295.5897	0.12750452919718824
3329.187	0.13832295040455111
3362.7843	0.12175264110003403
3397.3997	0.10664899338441458
3432.0151	0.08400488192531785
3466.6304999999998	0.08473055289550058
3502.264	0.08475154714145627
3537.8975	0.08476608706258582
3573.531	0.09023479957396852
3610.1826	0.09878794449949596
3646.8342	0.09246261369805314
3683.4858	0.09380247840817063
3721.1555	0.09388344124108355
3758.8251999999998	0.09300411262916941
3796.4949	0.09347866636188673
3835.1827	0.09349332923568987
3873.8705	0.09372096165458765
3913.5764	0.09390949090621514
3953.2823	0.09601191340711113
3992.9882	0.09602256945979692
4033.7122	0.09687993664068362
4074.4362	0.09708673266635093
4116.1783	0.10282792163391352
4157.9204	0.1030797930708689
4199.6625	0.10425781710322801
4242.4227	0.09115421194929457
4285.1829	0.07884274563016619
4328.9612	0.06626510208888764
4372.7395	0.07022193387364345
4416.5178	0.06959889270300795
4461.3142	0.07044803506956704
4506.1106	0.07163952188644457
4551.9251	0.06814967180736836
4597.7396	0.06822568374603238
4644.5722	0.06873755169359169
4691.4048	0.06992131799930479
4739.2555	0.05836617419504464
4787.1062	0.06397074174791739
4835.975	0.06423421739282265
4884.8438	0.0643069142462952
4933.7126	0.04760164798197519
4983.5995	0.04775092483433263
5033.4864	0.048701884826136355
5084.3913999999995	0.049370723767030555
5135.2964	0.05068444319870602
5187.2195	0.04605278482441605
5239.1426	0.04800557879753298
5292.0838	0.0453533425755025
5345.025	0.04276739290717624
5398.9843	0.04192307721419586
5453.9617	0.046069032136391685
5508.9391	0.047874962137217314
5564.9346	0.047213218446715666
5620.9301	0.04990699731790277
5677.9437	0.049382327375484814
5734.9573	0.048488072281421435
5792.989	0.0460315921464749
5851.0207	0.04330707850215698
5910.0705	0.04207082838953191
5970.1384	0.045577005071068155
6030.2063	0.04826964979053355
6091.2923	0.049271081523948546
6152.3783	0.04619491516478791
6214.4824	0.047364332740885806
6277.6046	0.04739419299408276
6340.7268	0.048112950183806236
6404.8671	0.05032543968559111
6469.0073999999995	0.050809793082337906
6534.1658	0.05196277959495277
6600.3423	0.052979724411691076
6666.5188	0.053286625980658475
6733.7134	0.05346386112879198
6801.9261	0.05562599712711558
6870.1388	0.04002879727223396
6939.3696	0.041652239380793765
7009.6185	0.04087887264204859
7079.8674	0.0378638178815231
7151.1344	0.03673285620481037
7223.4195	0.03487903060820591
7295.7046	0.0374866721663174
7369.0078	0.03542398388045359
7443.3291	0.03526295779229416
7518.6685	0.03601804200548564
7594.0079	0.03674450126213913
7670.3654	0.039032191706193764
7747.741	0.0418053284348483
7826.1347	0.04192966264015108
7904.5284	0.04317450792399424
7983.9402	0.04583947150398282
8064.3701	0.046462605481528585
8145.8180999999995	0.04737512804236066
8228.2842	0.04923226750462739
8310.7503	0.04939782171419527
8394.2345	0.04959348321039003
8478.7368	0.0511253501308111
8564.2572	0.05255486612597893
8650.7957	0.05389620688622854
8737.3342	0.05558244369755583
8824.8908	0.05662609414385822
8913.4655	0.0570397167887009
9003.0583	0.05720357823736044
9093.6692	0.05872274264676758
9185.2982	0.06001347517014732
9277.9453	0.06014306956983517
9371.6105	0.06238945717598987
9466.2938	0.06296452858234669
9560.9771	0.06394313207691316
9656.6785	0.06439128800630478
9753.398	0.06451260145133264
9851.1356	0.06527921598237452
9949.8913	0.06569302858976722
10000.7963	0.05591247555701173


==> data/reweighted-normal-ks-standard-deviation-0.12.dat <==
samples	ksstatistic
10.2578	0.9400219887869198
20.5156	0.9302319740891061
30.7734	0.8895695879409041
41.0312	0.8887964681258032
51.288999999999994	0.8408879052300994
61.5468	0.6525588139247669
71.8046	0.6382148684139117
82.0624	0.5873737149263207
92.3202	0.5719972225550659
102.57799999999999	0.4804107061697704
112.83579999999999	0.47998906336385955
123.0936	0.41886254185724947
133.35139999999998	0.36744606722035966
143.6092	0.3644212695360206
153.867	0.3192310295111195
164.1248	0.292126346675179
174.3826	0.2882679693580601
184.6404	0.2713310596324944
194.8982	0.2708021845819927
205.15599999999998	0.24725113503470908
215.41379999999998	0.2410537680849001
225.67159999999998	0.1985729642914984
235.9294	0.19326944999810403
246.1872	0.28735761673077875
256.445	0.2867189908044595
266.70279999999997	0.2819758551643793
276.9606	0.26493022003812194
287.2184	0.2633639726530351
297.4762	0.23206226086811022
307.734	0.2319889548798395
317.99179999999996	0.23188644635632172
328.2496	0.2315763044293352
338.50739999999996	0.22097675337333444
348.7652	0.22091939638540026
359.02299999999997	0.20057254134633018
369.2808	0.25514329604844843
379.5386	0.2447675209206387
389.7964	0.24175813923901135
400.0542	0.22621496147778852
410.31199999999995	0.22058793658911346
420.5698	0.21997655575671782
430.82759999999996	0.21887465429520203
441.0854	0.20184551302737042
451.34319999999997	0.1810192757274921
461.601	0.17306611131310468
471.8588	0.17267919456629166
482.11659999999995	0.17267251706585351
492.3744	0.16413430624149494
502.63219999999995	0.14977580549607727
512.89	0.14865826388517211
523.1478	0.1439214200093909
533.4055999999999	0.14253962784573526
543.6634	0.1419374300123396
553.9212	0.14144497048512217
564.179	0.14105310750851163
574.4368	0.1309674622442053
584.6945999999999	0.12728875066537249
594.9524	0.1270688456510377
605.2102	0.12346758670063518
615.468	0.11254935526639165
625.7257999999999	0.11003432167466343
635.9835999999999	0.10350145517021259
646.2414	0.10065484489830256
656.4992	0.09476586941287801
666.757	0.09472036454402133
677.0147999999999	0.09454619729790092
687.2726	0.0939333652442339
697.5304	0.0930583583409037
707.7882	0.08939834189182172
718.0459999999999	0.08375594411664933
728.3037999999999	0.08374159624606736
738.5616	0.08346489184819617
748.8194	0.08040727091923983
759.0772	0.08040148588909724
769.3349999999999	0.07999448497671091
779.5928	0.07884852570645817
789.8506	0.07610957301912069
800.1084	0.07460507514121928
810.3661999999999	0.07455730768317426
820.6239999999999	0.07424598606975752
830.8818	0.07402319974415472
841.1396	0.07169144487702506
851.3974	0.0746927266557097
861.6551999999999	0.07544643831397158
871.9129999999999	0.08639795237871051
882.1708	0.08639830003451521
892.4286	0.09642694337897795
902.6863999999999	0.09565832133077112
912.9441999999999	0.09467850918158982
923.202	0.12758591051734303
933.4598	0.1246741458090066
943.7176	0.12278879985993763
953.9753999999999	0.1176616841034196
964.2331999999999	0.11396998661055069
974.491	0.10997440446619133
984.7488	0.1088650486611844
995.0065999999999	0.10438419272289734
1005.2643999999999	0.09929666114098779
1015.5222	0.09741627317905233
1025.78	0.09722388663454207
1036.0377999999998	0.12422628574884076
1056.5534	0.11706112561730164
1077.069	0.11648720917836997
1097.5846	0.11061360498743489
1118.1001999999999	0.10867637514176387
1138.6158	0.10581676877502455
1159.1314	0.1047364147059976
1179.647	0.1006552458537312
1200.1625999999999	0.09843308822539543
1220.6781999999998	0.0923396823826027
1241.1938	0.09227332280135703
1261.7094	0.08957633043208235
1282.225	0.11127211850944285
1302.7405999999999	0.10421990892351718
1323.2562	0.10407739934776128
1343.7718	0.1027462706242146
1364.2874	0.1026084943142086
1384.8029999999999	0.1006482862067174
1405.3185999999998	0.09868347004577172
1425.8342	0.09241928074401229
1446.3498	0.09197898083643197
1466.8654	0.08385533539345713
1487.3809999999999	0.08113083081341743
1507.8965999999998	0.07694577875498232
1528.4122	0.0733007810863503
1548.9278	0.07047012937996888
1569.4433999999999	0.06832177172266563
1589.9589999999998	0.06593883612362439
1610.4746	0.0821718522054764
1630.9902	0.07776916433110237
1651.5058	0.0760965600082939
1672.0213999999999	0.09302223648830366
1692.5369999999998	0.10926585832105051
1713.0526	0.1064924186327122
1733.5682	0.10160128632982013
1754.0837999999999	0.10152929009102163
1774.5993999999998	0.09849791926802054
1795.115	0.09383434668298518
1815.6306	0.09294990097623057
1836.1462	0.08980362967282185
1856.6617999999999	0.0895595011975372
1877.1773999999998	0.0866104409072308
1897.693	0.08502685165949975
1918.2086	0.08131309051987345
1938.7241999999999	0.07898256823232619
1959.2397999999998	0.07833718849685756
1979.7553999999998	0.07428079545729627
2000.271	0.07119890476597834
2020.7866	0.07025645799144153
2041.3021999999999	0.06838426802974717
2061.8178	0.06699203247196117
2092.5912	0.06584092400003161
2123.3646	0.062312146773285226
2154.138	0.05925529134443652
2184.9114	0.0577490949052335
2215.6848	0.05626396360508601
2246.4582	0.05396723825871852
2277.2316	0.05163352464157711
2308.0049999999997	0.05055779266165483
2338.7783999999997	0.048696135081534586
2369.5517999999997	0.05942462926371628
2400.3251999999998	0.0583466238143191
2431.0986	0.057845231289205046
2461.872	0.05599680669480367
2492.6454	0.05538184101787058
2523.4188	0.05452319577271725
2554.1922	0.05168691473074605
2584.9656	0.06348201787659613
2615.739	0.06343114143094708
2646.5124	0.06332805727889002
2677.2857999999997	0.061021702623718865
2708.0591999999997	0.059042551941663746
2738.8325999999997	0.05695072138404311
2769.6059999999998	0.05623745041359918
2800.3794	0.056383593412030475
2831.1528	0.054095204337298974
2861.9262	0.05206710277352622
2892.6996	0.051208228157884284
2923.473	0.05078500653271101
2954.2464	0.04865055852306932
2985.0198	0.04736800017055065
3015.7931999999996	0.04578346429954572
3046.5665999999997	0.04502804709253061
3077.3399999999997	0.04400513096548497
3108.1133999999997	0.043539047495715244
3149.1445999999996	0.05373715083163233
3190.1758	0.05173391464172661
3231.207	0.050107392354975966
3272.2382	0.04892488160090647
3313.2693999999997	0.04995538545408973
3354.3006	0.057404319360124245
3395.3318	0.05641654657104744
3436.363	0.054465659105679576
3477.3941999999997	0.05431959750054405
3518.4253999999996	0.0526002149485405
3559.4566	0.05153824727558276
3600.4878	0.05081393209322993
3641.519	0.0488602052687106
3682.5501999999997	0.04855135088976359
3723.5813999999996	0.047812832100951774
3764.6126	0.04695737174045422
3805.6438	0.04666449326708
3846.6749999999997	0.05365152210054569
3887.7061999999996	0.05234617424197663
3928.7374	0.06012977098859029
3969.7686	0.05885677951397328
4010.7998	0.05748261358272899
4051.8309999999997	0.05618559607581153
4092.8621999999996	0.05521207088083668
4133.8934	0.061488092952198925
4185.1824	0.05958152437818276
4236.471399999999	0.05838249115202221
4287.7604	0.05697298295895559
4339.0494	0.05638001587717956
4390.3384	0.055872367902469966
4441.627399999999	0.05445747092407349
4492.9164	0.05363453798484885
4544.2054	0.05899963643255968
4595.4944	0.05596823103310067
4646.783399999999	0.053253424717136344
4698.0724	0.05245515139452872
4749.3614	0.05102299714363001
4800.6503999999995	0.05001156652583827
4851.939399999999	0.05186526997542862
4903.2284	0.05077725245487752
4954.5174	0.050207191062245415
5005.8063999999995	0.05590204766699314
5057.0954	0.05606420042324067
5108.3844	0.05743003134721314
5159.6734	0.05538073592378173
5221.2202	0.05265868370535687
5282.767	0.05683882529880924
5344.3138	0.056581557810670535
5405.8606	0.055548242771158995
5467.4074	0.05458799779679324
5528.9542	0.05885913922004338
5590.500999999999	0.062376160434173156
5652.047799999999	0.060917963733492564
5713.594599999999	0.0592877965226708
5775.1413999999995	0.05745532076143767
5836.6882	0.0561601319281404
5898.235	0.054953918058685436
5959.7818	0.05389811487898
6021.3286	0.05306914019690545
6082.8754	0.051724916173092605
6144.4222	0.05092308925183031
6205.969	0.049777943689118476
6277.7735999999995	0.04872499527259955
6349.5782	0.047694839857658544
6421.382799999999	0.05217423822863787
6493.1874	0.0559995638173203
6564.991999999999	0.05484024031393131
6636.7966	0.05364412236547422
6708.6012	0.053181594669672205
6780.4057999999995	0.05181828389340293
6852.2104	0.05141394826722456
6924.014999999999	0.05029613974867353
6995.8196	0.04904424632456539
7067.624199999999	0.04832655634634431
7139.4288	0.04708095660179312
7211.233399999999	0.04661834213523952
7293.2958	0.05035704078813996
7375.3582	0.053417534773140485
7457.4205999999995	0.05200616535130831
7539.482999999999	0.054409509683129076
7621.5454	0.052540869503389986
7703.6078	0.055665284284657335
7785.6702	0.05423803319996423
7867.732599999999	0.052184565844878184
7949.794999999999	0.05053445435351367
8031.8574	0.049006612067656
8113.9198	0.0482953923106505
8195.9822	0.051024545514620434
8278.0446	0.050227059316319544
8370.3648	0.04938010275183502
8462.685	0.04831767833588507
8555.0052	0.047561843891241296
8647.3254	0.04668661200923396
8739.6456	0.046195611529177505
8831.9658	0.04542121205749272
8924.286	0.04888534547519696
9016.6062	0.04770540806372836
9108.9264	0.04692137748126346
9201.2466	0.046009539232843566
9293.566799999999	0.0449675713537212
9396.1448	0.044100609014889436
9498.7228	0.04284381375751445
9601.300799999999	0.04170668309145409
9703.878799999999	0.040033439987903874
9806.4568	0.03907438143771047
9909.0348	0.037773254185070715
10001.355	0.03646974307702877


==> data/shifted-sphere-ks.dat <==
samples	ksstatistic
10	0.45479556013714667
11	0.48199432792871083
12	0.5214190327541666
13	0.5444306869874953
14	0.5511270259243255
15	0.5561472202376174
16	0.5593231711212541
17	0.563725743762459
18	0.30270643353411614
19	0.3471420475346774
20	0.3534812483687369
21	0.36875954188317855
22	0.23607091084871523
23	0.21237481820855736
24	0.20886815326537939
25	0.17409568045897683
26	0.16674689657301034
27	0.15217310732080291
28	0.1180277929239002
29	0.11469252509960215
30	0.11173138987580944
31	0.10361577042491998
32	0.11510646458470791
33	0.13034164840203782
34	0.1378335512080045
35	0.15589921013257818
36	0.1499443967103664
37	0.16972089558545544
38	0.1712138072224666
39	0.1722980263432835
40	0.176728290637437
41	0.2041746343049804
42	0.2123190684312315
43	0.21775239836660631
44	0.2208777351850798
45	0.22269600743172568
46	0.23107984940489457
47	0.23203261110827622
48	0.23299235010523867
49	0.23589142439711153
50	0.23776526561964628
51	0.24087322936430844
52	0.2428997947301199
53	0.2507458441057647
54	0.25591861113897285
55	0.257219114441934
56	0.26147575222342445
57	0.2803270633981969
58	0.2811065086963974
59	0.2814148403739052
60	0.2822936341547153
61	0.28571019350471416
62	0.2926279423680913
63	0.29729481074612085
64	0.2977957581264711
65	0.30215971022796806
66	0.3036537170386875
67	0.3149181735617329
68	0.31558690519748944
69	0.14369934615331204
70	0.1446525303729952
71	0.1450579514160616
72	0.14867217132607669
73	0.15115392539720907
74	0.1317377253216197
75	0.13285882619973371
76	0.13754611759778262
77	0.14077001797829863
78	0.14673895120616204
79	0.16211755477334083
80	0.16425137089559244
81	0.17099966252669557
82	0.17170985313823567
83	0.18423752225351714
84	0.18566105903373592
85	0.18640813748685742
86	0.1897096410184051
87	0.19823872320222286
88	0.12803803970752087
89	0.12899454078462375
90	0.13275382017012155
91	0.13404274324540516
92	0.09261982793921647
93	0.10414188889965775
94	0.10614176898332167
95	0.10678528643659951
96	0.09234448767576198
97	0.09175118013851313
98	0.09267814296519683
99	0.09312285291039324
100	0.0933058606469277
101	0.09344028796939752
103	0.09418245543955706
105	0.09527242479641929
107	0.09546685548872746
109	0.09697874491432368
111	0.0973367600915005
113	0.10064093216361769
115	0.1018013168590931
117	0.10370863324786805
119	0.10428613824799227
121	0.10604386685157502
123	0.10753277556578261
125	0.11064203533830469
127	0.11631281975284236
129	0.11646171407649164
131	0.11691613551368618
133	0.1177742153583573
135	0.11851191825511476
137	0.11894807925153839
139	0.12538748961250845
141	0.12548872351576035
143	0.12571003810156955
145	0.12614378408380633
147	0.12718956094368405
149	0.12747192346490632
151	0.1314997333334672
153	0.1320302264354497
155	0.13246494841659795
157	0.13463030939291298
159	0.13513678554366526
161	0.13563871366946445
163	0.13577577815962738
165	0.1370906063292695
167	0.1384410647714115
169	0.13866609369241834
171	0.13896838117736532
173	0.13984647497894986
175	0.14015561739483795
177	0.14026101987814588
179	0.14105190284079816
181	0.14148750164653046
183	0.14262373876305734
185	0.1432705191031297
187	0.14344890458681692
189	0.144019227068778
191	0.14423614400408002
193	0.14465833514740456
195	0.14495784531180844
197	0.14572204155620305
199	0.14587570490684176
201	0.1460776561208743
204	0.14627085733849698
207	0.14680534866716788
210	0.07963684604574217
213	0.0791017563334786
216	0.07831606673305336
219	0.07705270205427628
222	0.07331924581134186
225	0.0735647356168393
228	0.07442765692766418
231	0.07478796033260837
234	0.07510410873571605
237	0.07548496477737965
240	0.07569282591972293
243	0.07595440789005758
246	0.0763855410035299
249	0.07680882462270189
252	0.08035823198500003
255	0.08172875799879753
258	0.08203422587204923
261	0.08214892504671567
264	0.08288623153794783
267	0.08311739777673088
270	0.08477042721167316
273	0.08552338613699928
276	0.08613716575537433
279	0.09307783622278964
282	0.09338058427982332
285	0.09382607707423452
288	0.09461104675332832
291	0.09496384035999283
294	0.09560598869109482
297	0.09698227996942055
300	0.09790661609092877
303	0.0984228582726494
307	0.09944366752060474
311	0.09989515751659239
315	0.10341844543826129
319	0.10415526367710914
323	0.10453864385698175
327	0.10550938442108637
331	0.10746434726951282
335	0.1083946365117816
339	0.10865201703673344
343	0.1091093848827348
347	0.1098531334795686
351	0.11014697821975117
355	0.11067894773090514
359	0.11183732945669489
363	0.11247898331765893
367	0.11266330553320436
371	0.11682903076706774
375	0.11722433635521057
379	0.11895262022723652
383	0.12000104308768178
387	0.12154910049826606
391	0.12230709525169126
395	0.12357725808664444
399	0.12420190896354955
403	0.12543966423346475
408	0.12795866231664144
413	0.12850582156916035
418	0.12937133965286318
423	0.13000693956335074
428	0.13254511335778896
433	0.13710544878924402
438	0.13872277045381176
443	0.14088717581552967
448	0.14113940262153035
453	0.14249972300821567
458	0.14352186587880966
463	0.14540383009452806
468	0.14668549979405587
473	0.09028846847273198
478	0.0912292778720174
483	0.09264136736550377
488	0.09404461362922478
493	0.09461460920902431
498	0.09493324264705028
503	0.09570823809392492
509	0.09698270421734112
515	0.0843945386509144
521	0.08485381118832391
527	0.08667852684546806
533	0.08755058495200663
539	0.08805713538220905
545	0.08936476829078555
551	0.0899694393251993
557	0.09036786052469559
563	0.09305749241010919
569	0.09360560372635418
575	0.09485020750403961
581	0.0959235795548623
587	0.0962806208043252
593	0.09691122220493098
599	0.09881502996868974
605	0.09901776249201455
612	0.10006597075438395
619	0.10081295821617464
626	0.1026135224203164
633	0.10308197592583046
640	0.10406300520735978
647	0.10463379365778391
654	0.10508088505579338
661	0.10570919153123204
668	0.10721645172648464
675	0.10852141910569524
682	0.10990543735473146
689	0.11014494606213299
696	0.11095671469646706
703	0.11292600159749011
711	0.11321668592269196
719	0.1157795877420793
727	0.11626008750057137
735	0.11695334552836201
743	0.11801875278551166
751	0.11841855022113168
759	0.11897635180065758
767	0.12007168913974864
775	0.12059482741710315
783	0.12104239144910733
791	0.12439233816409712
799	0.1255618079081089
807	0.12641700328045458
816	0.1276069604455048
825	0.12791706306038497
834	0.12856138976564713
843	0.12972665422793006
852	0.13014699947930775
861	0.13048368301136104
870	0.1312930994975252
879	0.13159126719203362
888	0.13318712334513982
897	0.13359319776121126
906	0.13424005290803342
916	0.13477806670822368
926	0.1363017097968675
936	0.1383059539750311
946	0.138981296084966
956	0.13922360713679038
966	0.14093602501921387
976	0.14273747207748422
986	0.1443747680538161
996	0.14502911931200968
1006	0.1470560661303093
1017	0.1478622636467951
1028	0.14807939882365462
1039	0.14915358693074798
1050	0.14971766624037075
1061	0.15055226759812357
1072	0.15118489455341155
1083	0.15233683797076536
1094	0.15270995667205212
1105	0.15295141603997686
1117	0.15340583199999114
1129	0.15389015345664037
1141	0.15447340851829194
1153	0.15492527539762158
1165	0.1556427020368143
1177	0.155913956482009
1189	0.15659540890087764
1201	0.15706187358289336
1214	0.15775690434102618
1227	0.15862612793444553
1240	0.15911359641353495
1253	0.1594992641560674
1266	0.16050238839984254
1279	0.1608753064231171
1292	0.16139222863978409
1305	0.16159752183801357
1319	0.16196248640114597
1333	0.16233632847836643
1347	0.16264002016173007
1361	0.16312375031302395
1375	0.16368135247640314
1389	0.1641730229338908
1403	0.16444513537105399
1418	0.13990873551237393
1433	0.14125960192388454
1448	0.14235890024260212
1463	0.14301723236644204
1478	0.1447253491991144
1493	0.14558197162878916
1508	0.1460640049027262
1524	0.14701788728843646
1540	0.1333979849158904
1556	0.10715758469669778
1572	0.10756431773994457
1588	0.10826987742550043
1604	0.108758358267937
1621	0.10916655031198519
1638	0.11005392645170486
1655	0.11053010553005493
1672	0.10038913232321134
1689	0.09204380053403305
1706	0.09265233572804865
1724	0.09338840526631076
1742	0.09407802756824413
1760	0.08577725451565565
1778	0.0877493718426412
1796	0.08798590111814042
1814	0.08854272661213947
1833	0.0894202657602381
1852	0.0898434392624814
1871	0.09114748520938432
1890	0.09174221340392508
1909	0.09295768456570475
1929	0.09419219602294104
1949	0.09493811407764374
1969	0.09592907731042355
1989	0.09633282120436137
2009	0.09673550076857795
2030	0.09736790889699953
2051	0.0977368169668884
2072	0.09807384364612315
2093	0.09885979818067103
2114	0.0998811270444191
2136	0.10068732769256561
2158	0.10140650396504347
2180	0.10161889267293411
2202	0.10187883894507554
2225	0.10255324935960586
2248	0.10326949529465002
2271	0.1038953079062982
2294	0.10495701189673923
2317	0.10554697206715458
2341	0.10622452609261512
2365	0.10473267607305115
2389	0.10543437265071653
2413	0.10577666504413163
2438	0.1061175765649196
2463	0.10730053067985623
2488	0.10791223568249564
2513	0.09327555503665486
2539	0.09363319942405457
2565	0.09447870040085593
2591	0.09514131878079923
2617	0.09574397736086826
2644	0.09632718004703134
2671	0.09734549211329002
2698	0.08663885588697917
2725	0.08806885941561515
2753	0.0887750149727905
2781	0.08964933888752935
2809	0.09052583974615847
2838	0.09088714601901582
2867	0.09168175508043519
2896	0.0925236271620361
2925	0.0931786443553605
2955	0.09427479393805627
2985	0.09518857463958108
3015	0.0961097906830557
3046	0.0968434995253743
3077	0.09745538862220149
3108	0.09808960887960327
3140	0.09862329014340665
3172	0.09937238072752597
3204	0.09966044468444035
3237	0.09987134864400327
3270	0.10055731317144878
3303	0.10105095811680165
3337	0.07888411771086701
3371	0.07986091830455255
3405	0.08060377053260182
3440	0.08138125036854704
3475	0.07532440022999842
3510	0.07630913118615013
3546	0.059983787753730256
3582	0.060652800959880016
3618	0.06164526786159352
3655	0.06302669055269494
3692	0.052739890378396326
3729	0.05399144213815754
3767	0.055886919180587524
3805	0.05723021151467145
3844	0.05867511001817782
3883	0.06011585742638703
3922	0.06106783942650551
3962	0.06229774704191493
4002	0.06327872580527816
4043	0.06367638675816778
4084	0.06426047725741979
4125	0.06485356083938054
4167	0.06586303821009021
4209	0.06638944813631564
4252	0.06148034751591169
4295	0.06247166538068971
4338	0.05854533739510892
4382	0.05938641435172887
4426	0.060347797120528845
4471	0.06086625386553357
4516	0.05428106050792514
4562	0.055231913614986694
4608	0.05706161813370891
4655	0.05751021592708783
4702	0.05806764139422449
4750	0.058668836375787015
4798	0.059523269024601144
4846	0.06014971346642439
4895	0.05709782824615939
4944	0.05805534346863106
4994	0.058525102749610536
5044	0.05914054359524057
5095	0.055025481216316785
5146	0.05621695507865254
5198	0.057196988428708795
5250	0.058334016210742856
5303	0.059232634914683335
5357	0.060543489959731245
5411	0.06147278633800124
5466	0.062024460995744435
5521	0.05907993201512707
5577	0.059984702667357226
5633	0.06075780815766063
5690	0.061974815550867035
5747	0.06356148686820573
5805	0.04927192140408798
5864	0.05010031169350315
5923	0.04619399810995228
5983	0.04748162448441551
6043	0.04899625537567842
6104	0.05016909325823116
6166	0.05158757315502627
6228	0.0524665466431673
6291	0.053847992992719695
6354	0.05247185911931862
6418	0.053252209797131966
6483	0.054575679748664396
6548	0.055415961620041476
6614	0.05619119938041939
6681	0.05714633818574566
6748	0.054261478751937875
6816	0.05547725928771052
6885	0.05660608185685134
6954	0.057481644225938044
7024	0.058589447893535374
7095	0.05765100849356697
7166	0.054747260959692734
7238	0.055685529071142104
7311	0.05683644382883479
7385	0.05794294346890572
7459	0.0593022370394064
7534	0.060292777155679045
7610	0.044150145826791554
7687	0.045106375830660794
7764	0.04113596629135474
7842	0.025735759718487294
7921	0.025196489447634418
8001	0.034991525156006564
8082	0.034201262880646066
8163	0.03369173480648002
8245	0.03322284967556233
8328	0.032573342250537096
8412	0.03220684799063078
8497	0.03140136744119226
8582	0.03079881452210087
8668	0.030462536268943463
8755	0.02920246726794007
8843	0.028362528461665537
8932	0.034683958061281994
9022	0.03386143369360717
9113	0.03312880625463588
9205	0.032470327794218656
9298	0.03147861756127113
9391	0.030969936714003055
9485	0.03042593792417747
9580	0.029515625459746953
9676	0.028745827005670854
9773	0.02813586748197794
9871	0.037432346427336505
9970	0.03676946876461762
10000	0.03663092777117816


==> data/theta-rejection-cost-pi-3.dat <==
dimension	samples
5	3.2648388556215977
10	6.576162265158128
15	9.743659808426598
20	12.857055215218098
25	15.942914075072581
30	19.012515082493863
35	22.071602126091975
40	25.12345161480913
45	28.170085179729572
50	31.212824803576996
55	34.25257465288812
60	37.289975713544756
65	40.32549594637869
70	43.35948548549236
75	46.39221182606813
80	49.4238830302475
85	52.45466348092171
90	55.48468484772379
95	58.514053889160174
100	61.5428581119224
105	64.57116994687114
110	67.59904987818605
115	70.62654882085536
120	73.65370994966453
125	76.6805701225785
130	79.70716099993332
135	82.73350993298592
140	85.75964067558768
145	88.78557395886985
150	91.81132795883222
155	94.83691867949179
160	97.86236026884411
165	100.88766528118775
170	103.9128448959395
175	106.93790910137983
180	109.96286684953652
185	112.98772618754795
190	116.01249436940407
195	119.03717795153777
200	122.06178287492601
205	125.08631453577053
210	128.11077784666864
215	131.13517728970967
220	134.1595169626892
225	137.18380061957254
230	140.20803170577784
235	143.2322133893749
240	146.25634858845075
245	149.2804399953164
250	152.30449009802328
255	155.3285011993331
260	158.35247543365762
265	161.37641478228113
270	164.40032108686202
275	167.42419606136372
280	170.4480413031681
285	173.47185830275683
290	176.4956484523813
295	179.5194130543926
300	182.54315332784756
305	185.5668704155874
310	188.59056538984882
315	191.6142392576475
320	194.6378929657554
325	197.66152740505638
330	200.68514341463975
335	203.7087417855937
340	206.7323232642051
345	209.7558885554224
350	212.77943832524733
355	215.80297320369746
360	218.82649378718776
365	221.85000064052156
370	224.87349429923123
375	227.89697527129115
380	230.92044403891597
385	233.94390106026057
390	236.96734677065115
395	239.990781584166
400	243.01420589518938
405	246.03762007873326
410	249.06102449274437
415	252.08441947803794
420	255.107805360103
425	258.1311824494116
430	261.1545510423265
435	264.17791142232625
440	267.20126386030785
445	270.22460861527884
450	273.2479459352403
455	276.27127605751355
460	279.2945992093463
465	282.3179156089702
470	285.3412254649289
475	288.3645289777697
480	291.38782633961694
485	294.4111177350503
490	297.4344033414257
495	300.4576833290297
500	303.48095786155824
505	306.5042270961817
510	309.5274911844398
515	312.5507502719597
520	315.5740044991104
525	318.5972540004932
530	321.6204989066214
535	324.6437393426712
540	327.66697542933855
545	330.6902072832148
550	333.7134350167284
555	336.7366587381839
560	339.75987855240766
565	342.78309456013295
570	345.8063068591595
575	348.82951554378974
580	351.85272070526776
585	354.8759224312012
590	357.8991208072404
595	360.9223159153785
600	363.9455078355674
605	366.96869664467033
610	369.99188241768445
615	373.0150652267099
620	376.03824514160243
625	379.0614222303425
630	382.08459655862697
635	385.10776819003115
640	388.13093718653676
645	391.154103607814
650	394.1772675120575
655	397.2004289556011
660	400.22358799284945
665	403.24674467717574
670	406.26989905989905
675	409.2930511910931
680	412.3162011193869
685	415.3393488919189
690	418.36249455465435
695	421.3856381522481
700	424.4087797276692
705	427.4319193231945
710	430.45505697978655
715	433.47819273713867
720	436.50132663433266
725	439.524458708767
730	442.5475889971333
735	445.57071753525105
740	448.59384435799217
745	451.61696949896594
750	454.6400929910755
755	457.66321486683614
760	460.68633515719165
765	463.70945389267416
770	466.7325711030077
775	469.7556868172497
780	472.7788010632475
785	475.8019138691306
790	478.82502526110824
795	481.8481352656867
800	484.87124390841785
805	487.8943512140921
810	490.9174572068535
815	493.94056191077135
820	496.96366534884015
825	499.98676754339846
830	503.0098685166516
835	506.03296829084144
840	509.0560668859697
845	512.079164323249
850	515.1022606218863
855	518.1253558028412
860	521.1484498843463
865	524.1715428853247
870	527.1946348239952
875	530.2177257184923
880	533.2408155859852
885	536.2639044436909
890	539.2869923087131
895	542.3100791970802
900	545.3331651246021
905	548.3562501078085
910	551.379334160633
915	554.4024172992254
920	557.4254995373941
925	560.4485808903539
930	563.4716613714066
935	566.4947409948822
940	569.5178197741253
945	572.5408977220993
950	575.5639748515111
955	578.587051175706
960	581.610126706607
965	584.6332014561908
970	587.6562754367737
975	590.67934865975
980	593.702421137004
985	596.725492878539
990	599.7485638965076
995	602.7716342010353
1000	605.7947038032063


==> data/theta-rejection-cost-pi-4.dat <==
dimension	samples
5	3.5870887522052612
10	7.641276647871366
15	11.62420113053108
20	15.583335463464964
25	19.531354311153454
30	23.473224838105327
35	27.41132001850699
40	31.346924192710773
45	35.28079566585539
50	39.21341200193298
55	43.14508937088331
60	47.076045621338714
65	51.00643584697941
70	54.93637352123799
75	58.865943612157956
80	62.79521102277933
85	66.72422619496919
90	70.65302893152486
95	74.58165106508264
100	78.51011836090433
105	82.43845189867805
110	86.36666909264814
115	90.29478445611579
120	94.222810181992
125	98.15075658918434
130	102.07863246968363
135	106.00644536113688
140	109.93420176305855
145	113.86190730973787
150	117.78956690968926
155	121.71718485897203
160	125.64476493382978
165	129.57231046713784
170	133.49982441157894
175	137.42730939245536
180	141.35476775180888
185	145.282201585652
190	149.20961277551612
195	153.1370030150881
200	157.0643738332743
205	160.9917266136033
210	164.9190626112349
215	168.84638296742654
220	172.77368872220072
225	176.70098082542387
230	180.62826014618528
235	184.55552748136034
240	188.48278356293014
245	192.41002906436833
250	196.33726460654995
255	200.26449076262617
260	204.19170806254954
265	208.11891699715184
270	212.04611802168668
275	215.97331155882748
280	219.90049800170704
285	223.82767771650882
290	227.75485104442092
295	231.6820183042453
300	235.60917979352487
305	239.53633579096126
310	243.46348655747013
315	247.39063233776892
320	251.3177733613625
325	255.24490984415638
330	259.17204198882456
335	263.0991699865348
340	267.0262940171245
345	270.9534142503047
350	274.8805308461915
355	278.8076439559221
360	282.7347537226442
365	286.66186028150145
370	290.5889637605298
375	294.51606428111995
380	298.4431619583014
385	302.370256901251
390	306.2973492135861
395	310.22443899367875
400	314.1515263353289
405	318.0786113273221
410	322.0056940546288
415	325.9327745978802
420	329.859853034116
425	333.7869294367101
430	337.71400387546856
435	341.6410764173212
440	345.5681471262607
445	349.49521606309315
450	353.42228328613857
455	357.349348851303
460	361.2764128117414
465	365.2034752189475
470	369.13053612161366
475	373.05759556678686
480	376.9846535993995
485	380.9117102625778
490	384.83876559789724
495	388.76581964497734
500	392.69287244235613
505	396.61992402627396
510	400.5469744322011
515	404.4740236940268
520	408.4010718447701
525	412.32811891520686
530	416.25516493602555
535	420.18220993611334
540	424.1092539436235
545	428.03629698555204
550	431.96333908808987
555	435.8903802760545
560	439.8174205740997
565	443.74446000509397
570	447.6714985921275
575	451.5985363565926
580	455.52557332007626
585	459.452609502354
590	463.3796449234335
595	467.3066796019705
600	471.2337135566003
605	475.160746805146
610	479.0877793647709
615	483.0148112521325
620	486.94184248335984
625	490.8688730738311
630	494.795903038904
635	498.72293239301746
640	502.64996115063366
645	506.57698932538466
650	510.50401693044364
655	514.4310439790436
660	518.3580704832093
665	522.2850964556882
670	526.2121219080844
675	530.1391468514211
680	534.0661712975107
685	537.9931952568672
690	541.9202187397615
695	545.8472417568858
700	549.7742643179078
705	553.7012864321623
710	557.6283081092746
715	561.5553293582979
720	565.482350188255
725	569.4093706074635
730	573.3363906243659
735	577.2634102471135
740	581.1904294837702
745	585.1174483417977
750	589.0444668290371
755	592.9714849527437
760	596.8985027197039
765	600.8255201372257
770	604.7525372117711
775	608.6795539501375
780	612.606570358481
785	616.533586443769
790	620.4606022110653
795	624.3876176670518
800	628.3146328172913
805	632.2416476675479
810	636.1686622229415
815	640.0956764896142
820	644.0226904724058
825	647.9497041757149
830	651.8767176054545
835	655.803730766923
840	659.7307436636737
845	663.6577563013587
850	667.5847686832637
855	671.5117808155279
860	675.438792701595
865	679.3658043454074
870	683.2928157516244
875	687.2198269238794
880	691.1468378663836
885	695.0738485832212
890	699.0008590778383
895	702.9278693539164
900	706.8548794151783
905	710.7818892659297
910	714.7088989080544
915	718.6359083459987
920	722.5629175828906
925	726.489926622068
930	730.4169354656765
935	734.3439441186678
940	738.2709525827148
945	742.197960861027
950	746.1249689567636
955	750.0519768730938
960	753.9789846121587
965	757.9059921766243
970	761.832999569703
975	765.7600067942245
980	769.6870138520645
985	773.6140207456517
990	777.5410274780356
995	781.4680340510574
1000	785.3950404682927


==> data/theta-rejection-cost-pi-5.dat <==
dimension	samples
5	3.7360558911811785
10	8.132897721629872
15	12.487122783835833
20	16.827899897774767
25	21.162624694931523
30	25.494090724995072
35	29.823596172586445
40	34.15182863651365
45	38.47918707873659
50	42.80591917116228
55	47.13218691613193
60	51.45810079349136
65	55.78373876117988
70	60.109157415779634
75	64.43439884775246
80	68.75949501355493
85	73.08447061507505
90	77.40934504932487
95	81.73413376097616
100	86.05884920091711
105	90.38350151858121
110	94.70809907047087
115	99.0326487996045
120	103.35715652234377
125	107.68162714814238
130	112.00606484976078
135	116.33047319647953
140	120.65485525945202
145	124.97921369570551
150	129.3035508156772
155	133.62786863798124
160	137.95216893404745
165	142.27645326489016
170	146.60072301142299
175	150.924979399747
180	155.24922352222111
185	159.57345635521995
190	163.89767877419263
195	168.22189156624736
200	172.54609544120856
205	176.8702910406926
210	181.19447894625134
215	185.5186596861448
220	189.84283374136078
225	194.16700155078635
230	198.49116351567469
235	202.8153200036499
240	207.1394713521127
245	211.4636178712929
250	215.78775984699254
255	220.11189754290376
260	224.43603120259385
265	228.76016105153874
270	233.0842872988622
275	237.4084101383987
280	241.73252975049994
285	246.05664630304022
290	250.3807599522399
295	254.70487084418835
300	259.02897911495285
305	263.35308489206255
310	267.6771882948254
315	272.00128943509344
320	276.32538841768445
325	280.6494853412013
330	284.9735802981584
335	289.29767337577084
340	293.6217646560239
345	297.94585421632485
350	302.2699421296616
355	306.5940284649535
360	310.9181132872308
365	315.242196658218
370	319.56627863600073
375	323.8903592758747
380	328.2144386301695
385	332.5385167485947
390	336.8625936781495
395	341.18666946354944
400	345.5107441475884
405	349.8348177703324
410	354.15889037047396
415	358.4829619845492
420	362.807032647734
425	367.1311023931801
430	371.4551712524643
435	375.7792392560008
440	380.1033064328449
445	384.42737281051495
450	388.7514384155584
455	393.07550327318484
460	397.39956740731657
465	401.72363084163914
470	406.04769359800434
475	410.3717556977206
480	414.6958171610779
485	419.0198780076275
490	423.3439382562614
495	427.6679979247775
500	431.9920570308062
505	436.31611559046496
510	440.6401736199359
515	444.9642311345021
520	449.28828814921883
525	453.61234467780184
530	457.9364007341522
535	462.2604563314336
540	466.5845114822529
545	470.9085661989538
550	475.2326204930549
555	479.5566743762035
560	483.8807278591639
565	488.20478095227804
570	492.52883366616317
575	496.85288601041407
580	501.17693799463103
585	505.5009896279364
590	509.82504091921976
595	514.1490918767398
600	518.4731425093471
605	522.7971928246335
610	527.1212428306911
615	531.4452925346653
620	535.7693419442933
625	540.0933910658262
630	544.4174399069555
635	548.7414884735127
640	553.0655367725614
645	557.3895848098805
650	561.7136325918569
655	566.0376801236847
660	570.361727411257
665	574.6857744603886
670	579.0098212762599
675	583.333867863533
680	587.6579142276553
685	591.9819603737454
690	596.3060063060531
695	600.630052029556
700	604.9540975483549
705	609.2781428668738
710	613.6021879893756
715	617.9262329199322
720	622.2502776624658
725	626.5743222210257
730	630.8983665992196
735	635.2224108006965
740	639.546454829076
745	643.8704986879804
750	648.1945423802641
755	652.5185859100958
760	656.8426292798132
765	661.1666724930476
770	665.4907155524808
775	669.81475846147
780	674.1388012224138
785	678.4628438387136
790	682.7868863126555
795	687.1109286470779
800	691.4349708446503
805	695.7590129077662
810	700.083054838559
815	704.4070966404535
820	708.7311383153316
825	713.0551798645339
830	717.3792212915728
835	721.7032625985807
840	726.0273037869646
845	730.3513448594646
850	734.6753858168472
855	738.999426663143
860	743.3234673991952
865	747.647508026511
870	751.9715485476908
875	756.2955889641996
880	760.6196292776507
885	764.9436694901054
890	769.2677096030619
895	773.5917496184871
900	777.915789537449
905	782.2398293627298
910	786.5638690942144
915	790.8879087346563
920	795.2119482847983
925	799.5359877469797
930	803.8600271208396
935	808.1840664098387
940	812.5081056147318
945	816.8321447364468
950	821.1561837761412
955	825.480222735635
960	829.8042616160864
965	834.1283004181915
970	838.4523391438984
975	842.7763777936837
980	847.1004163697633
985	851.4244548720328
990	855.7484933019825
995	860.0725316605425
1000	864.396569949605

